Compact Rational Krylov for Parametrized Systems with Application to BEM Frequency Sweeping

In parametrized linear systems $\mathsf{P}(\mu)\mathsf{x}=\mathsf{b}$ the system matrix $\mathsf{P}$ depends nonlinearly on a parameter $\mu$ and solutions are sought for many values of this parameter. We show that the compact rational Krylov (CORK) framework, originally introduced to solve nonlinear eigenvalue problems, can be used to efficiently produce approximate solutions to such a system for many values of the parameter at once. In this approach, the parametrized system is first linearized, resulting in a large shifted linear system $(\boldsymbol{\mathsf{A}}-\mu\boldsymbol{\mathsf{B}})\boldsymbol{\mathsf{y}}=\boldsymbol{\mathsf{d}}$. We formulate a left- and right-preconditioned rational Krylov GMRES method for shifted linear systems. In the setting of parametrized linear systems, these can exploit the structure in the linearization, and in combination with the CORK framework, computational and memory complexity mainly depend on the problem size, less the degree of the linearization. Additionally, we show how to incorporate a right-hand side $\mathsf{b}(\mu)$ that also depends on the parameter, how to choose the shifts to steer convergence and how to allow for inexact solves at these shifts throughout the iterations. As an application we consider the 'frequency sweeping' of Helmholtz scattering problems through the Boundary Element Method (BEM), enabled via an efficient representation of the dense but data-sparse wavenumber-dependent system matrix.

==> data/fig1-phfem/phfem-icork_left-1.0e-9_0.001.csv <==
iteration,maxres,inexactmaxres,inexacttol
0,0,0,1.0e-10
1,1.4885756781838357,1.4885756781733614,5.237183375772753e-10
2,1.4335353919639684,1.4335353919606555,5.0414495684212e-10
3,0.8824567645948661,0.8824567646503949,1.63086984451061e-10
4,0.9429001870751403,0.9429001871300547,1.5674098167011184e-9
5,0.8380793451525871,0.8380793452311405,1.9394523738252037e-9
6,0.4844448106676699,0.48444481074509266,6.074755843055235e-10
7,0.4700269115035458,0.4700269115850712,7.357408905710701e-9
8,0.2709551748300054,0.2709551747950663,5.427921504132856e-9
9,0.1008945713086832,0.1008945713870849,2.432131872581724e-9
10,0.03025756648571975,0.030257566750497775,7.576937199539903e-8
11,0.015338536890968037,0.015338536397354444,4.869696126594217e-8
12,0.00021156904051974483,0.00021156907080937195,8.251969034876259e-8
13,3.527901736471694e-5,3.527907933536607e-5,8.095737178017709e-7
14,3.184044931707948e-6,3.18398322867313e-6,6.869986189394203e-6
15,4.829614345796464e-7,4.829350717694143e-7,1.9626674252653118e-5
16,2.489569150251474e-7,2.489146568940205e-7,0.0002501037173264195
17,1.4413098540888373e-8,1.4435575829935036e-8,0.0003797103392138825
18,7.155600263743956e-10,7.577386657459831e-10,0.00545106310713224
19,7.920644610872156e-10,9.130154086209956e-10,0.07789681448094142
20,1.4559322105482559e-10,3.1538606921083237e-10,0.11232487261699595
21,1.6668009496193903e-11,2.910085013201291e-10,0.5075616019084137
22,1.5154681945409316e-11,2.905987694801553e-10,7.042509641761711
23,1.509916190299724e-11,2.908800320639691e-10,21.803218843951104
24,1.5184502170347547e-11,2.9195974043679145e-10,11.263890777165422
25,1.5103388526086733e-11,2.919891283715234e-10,93.62444773219957
26,1.5167831028480962e-11,2.919611149676389e-10,71.11980818133337
27,1.5212308395666678e-11,2.919363370959974e-10,79.90037286988381
28,1.5200331776502527e-11,2.9191705086897996e-10,4763.056209116839
29,1.5180723732031474e-11,2.91960632489723e-10,6091.592113530559
30,1.516751470647706e-11,2.9202382965752824e-10,5672.796885956373


==> data/fig1-phfem/phfem-icork_right-1.0e-9_0.001.csv <==
iteration,maxres,inexactmaxres,inexacttol
1,0.9769089665413011,0.9769089665419555,3.3333333333333335e-11
2,0.9676281519433011,0.9676281519435366,3.594459363617726e-11
3,0.8629623403383738,0.8629623403395345,3.476636219172903e-11
4,0.8492970471733192,0.8492970471740603,1.073109576421731e-8
5,0.8235765939966756,0.8235765939967412,2.219392844075146e-9
6,0.7019627217972322,0.7019627217925446,1.0923622740359851e-9
7,0.6822624643499117,0.6822624643442841,8.71884727745153e-9
8,0.5224825611075957,0.5224825610611123,1.3130830216715225e-8
9,0.28564994533099375,0.2856499451881427,3.2274733306502673e-9
10,0.08705490409477236,0.0870549020083872,3.718091387052754e-8
11,0.02865189465493531,0.028651903960684153,2.4108009486365864e-8
12,0.0004044283701257154,0.00040442826810379386,6.451968977405737e-8
13,5.1502222927284816e-5,5.15022272561967e-5,4.0743391449469133e-7
14,6.5634862354465906e-6,6.563555577761304e-6,2.0710956598131978e-6
15,2.407203736047036e-7,2.406580228008106e-7,5.237491521649524e-6
16,1.7236025258106762e-7,1.7244914125784908e-7,0.00018604169867271941
17,1.525280223048407e-8,1.5203855318618972e-8,0.000249295524966272
18,7.393208464899212e-10,1.0284950935127446e-9,0.0020282519337575765
19,1.197510801073717e-9,1.4057098264476234e-9,0.026336117948577886
20,8.74149093264767e-11,5.843290247996314e-10,0.03859124865381652
21,2.0975906633413008e-11,5.78361795756137e-10,0.40879000788726
22,1.9934676700011145e-11,5.774758169783986e-10,5.552060457758741
23,1.9862957710843137e-11,5.777700388440786e-10,33.29960862783766
24,2.0029817736843063e-11,5.778035215779759e-10,40.72206823208002
25,1.9914576510990242e-11,5.776797756137176e-10,314.1862115667773
26,2.0065004532396176e-11,5.776577739033554e-10,86.16862241189011
27,2.0381329700240668e-11,5.776709755283428e-10,421.8715947504699
28,2.0434785495736835e-11,5.776512659512507e-10,4228.207851473021
29,2.033385907222524e-11,5.77646748999034e-10,1573.5946334024334
30,2.0055342601101588e-11,5.776781254585398e-10,10488.832775021807


==> data/fig2-conv/iglcork-conv-data-trefoil-101612_10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
iteration,realres,maxres,inexacttol,outerit,nmatvecs
0,,,9.99002388707136e-7,2,78
1,1.2219982679850376,1.0003545883885392,2.533435850275735e-7,4,152
2,1.1936383774581583,1.1292353347843116,1.9945825130931615e-7,6,238
3,1.0507685899177528,0.9414020371060787,1.8076018513969974e-7,8,320
4,0.9725368047612358,0.8769421646896737,2.6950491651557897e-7,10,398
5,0.6837686648816304,0.6552180944836452,2.388312967477241e-7,12,480
6,0.571541650125977,0.2170723293661068,4.178970138412928e-7,14,558
7,0.5154935677683854,0.48402755646475293,8.322031972444249e-7,16,640
8,0.29947582311899346,0.2671444131032661,5.244249394793242e-7,18,726
9,0.19802938394131686,0.17454052204725984,1.2050223945298496e-6,20,812
10,0.1713198698340299,0.15365268326737913,1.2608402568098594e-6,22,890
11,0.112097071402159,0.09015362364352796,1.3000951061983218e-6,24,972
12,0.09461617601498927,0.0928078597335797,4.01499224885677e-6,25,1009
13,0.07292725228227252,0.06755544347800263,3.375907358552837e-6,27,1087
14,0.07426075417032557,0.03620122685049714,3.991510615417917e-6,29,1161
15,0.08039622681979065,0.017584864706775324,8.467250224867245e-6,30,1198
16,0.08043121702773191,0.07585526407264831,1.0300339880485989e-5,31,1235
17,0.021478649754177043,0.010310564740097792,3.7852184227538745e-6,33,1321
18,0.0008908749687839265,7.68538197712877e-5,2.7091593602228825e-5,34,1358
19,0.00020817999627923875,0.0001376278252884575,0.002427799501695204,35,1383
20,3.0810628088573594e-5,3.080751521488558e-5,0.0014074084160068882,36,1408
21,1.1610962234503208e-5,9.469937783181144e-6,0.00876570931467349,37,1429
22,4.106827143511731e-6,4.0919601106958455e-6,0.016034840752671913,38,1442
23,2.8134705318967997e-7,2.8130524395160623e-7,0.03778297711162712,39,1459
24,2.651224846357031e-7,2.649383903418559e-7,0.5714217118467023,40,1468
25,2.2419163414064254e-7,2.6709611925623408e-8,0.625061409708281,41,1477
26,2.2415607052257444e-7,2.814598325360263e-8,6.828367101668116,41,1477
27,2.2480030870743525e-7,4.5805054393273536e-8,8.347977868106579,41,1477
28,2.2489806710177547e-7,9.787028413333364e-8,9.982131050904083,41,1477
29,2.332949043095538e-7,3.6564197255313567e-8,7.753165004380456,41,1477
30,2.3298156825717663e-7,1.3642816972784123e-8,9.796495592718683,41,1477


==> data/fig2-conv/igrcork-conv-data-trefoil-101612_10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
iteration,realres,maxres,inexacttol,outerit,nmatvecs
1,2.0071202068908263,1.8655377752610252,3.328055764860912e-7,2,78
2,1.3639778043693478,1.3637713576984682,1.7867948735962557e-7,4,164
3,0.6476601542397142,0.5565201363189541,2.441783409064142e-7,6,238
4,0.6552374152449191,0.5845901680507237,5.986699363220508e-7,8,320
5,0.5773110118210686,0.5555659366009993,5.694119063277612e-7,10,402
6,0.41081748668505097,0.3533128860177786,5.995701948505668e-7,12,480
7,0.3672301483109509,0.345405489306197,9.432133100012107e-7,14,562
8,1.0832582430269302,1.0808375052873986,9.638693239577886e-7,16,640
9,0.94907908870406,0.3582898440707167,3.0794432857378543e-7,18,718
10,0.8556965367563016,0.4735578109786166,9.299812007671214e-7,20,804
11,0.876979462837615,0.4011033169467628,7.038174018514933e-7,22,890
12,0.7303177990026861,0.6652619978330401,8.29856120941907e-7,24,972
13,0.3103575647525478,0.0975061969176223,5.006474871056504e-7,26,1054
14,0.2955012973182724,0.26940902661224786,3.4184247727673337e-6,28,1148
15,0.2878363116232882,0.20006273591350815,1.2353631360423105e-6,30,1230
16,0.28109690675611676,0.24195101453598375,1.6642924537114388e-6,32,1304
17,0.09103290562234735,0.09103384436215718,1.3758735396034742e-6,34,1386
18,0.009260667532766591,0.0073193223419036404,3.6558885781949907e-6,36,1464
19,0.0007603389536535168,0.0005233352264406808,4.550017826107372e-5,37,1501
20,0.0005738591752468924,0.0005713839941875524,0.0006368297484334039,38,1530
21,8.807530132385022e-5,3.837535874598251e-5,0.0005824934892209915,39,1555
22,1.4087478298474741e-5,1.1178722143696328e-5,0.008681377257255422,40,1576
23,8.617241517276782e-6,8.302897698340203e-6,0.029782731315237513,41,1593
24,5.9094301080938174e-6,5.9117588329884515e-6,0.040156487177518366,42,1614
25,7.864611156754961e-7,7.457494282830303e-7,0.05628979635597449,43,1627
26,5.682983329910101e-7,5.665067700607978e-7,0.44681168643758773,44,1636
27,1.7800440432107448e-7,1.778438388083567e-7,0.5888875960180737,45,1645
28,3.7633648180322667e-7,1.32373210224161e-7,1.8978590445061907,45,1645
29,3.7622618639545153e-7,1.1519529980920254e-7,3.433213952604646,45,1645
30,3.762462335984376e-7,2.990186825118684e-8,4.966821333009156,45,1645


==> data/fig3-frequency/iglcork-freq-compres-data_trefoil-knot-10.0-30.0-1.0e-10_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 0.0 0.0 0.0
10.033222591362126 0.0024868141069762173 5.716859680930508e-6 3.2892302276272504e-9
10.066445182724252 0.004957556311488981 7.971008269944099e-6 4.268756484426084e-9
10.09966777408638 0.007411153437230706 7.779668652734985e-6 3.870584462778966e-9
10.132890365448505 0.009846530370724362 5.974996837705548e-6 2.7561021402011087e-9
10.16611295681063 0.01226261184525948 3.227006788259547e-6 1.3770370100479218e-9
10.199335548172757 0.014658324256994417 6.449807617790562e-8 2.5400853470701663e-11
10.232558139534884 0.01703259750633276 3.105895233919183e-6 1.1259589643327198e-9
10.26578073089701 0.019384366857378207 5.982419062988915e-6 1.990776625833119e-9
10.299003322259136 0.021712574808018817 8.352565443682778e-6 2.5435036348711934e-9
10.332225913621262 0.024016172962990256 1.007898264668083e-5 2.7990714235765384e-9
10.365448504983387 0.026294123902116707 1.1086825907250134e-5 2.797330994097905e-9
10.398671096345515 0.028545403035839377 1.1352449657811742e-5 2.5913470880196682e-9
10.43189368770764 0.03076900044010324 1.0893346464308063e-5 2.2388381279756027e-9
10.465116279069766 0.03296392266270557 9.759242101609279e-6 1.7961545006991565e-9
10.498338870431894 0.03512919449328869 8.024260364428617e-6 1.3142776964097005e-9
10.53156146179402 0.03726386068931129 5.780075284655582e-6 8.364023708298725e-10
10.564784053156146 0.03936698765053789 3.1299724091116066e-6 3.9673347699186074e-10
10.598006644518273 0.04143766503484663 1.8374468180562795e-7 2.01920889948974e-11
10.631229235880399 0.04347500730848212 2.9466477287236882e-6 2.7722278327180525e-10
10.664451827242525 0.04547815522424448 6.1507206138000586e-6 4.876224578633185e-10
10.697674418604652 0.04744627722153675 9.322475269456941e-6 6.101327059392534e-10
10.730897009966778 0.04937857074265088 1.2362834237712012e-5 6.496449302819041e-10
10.764119601328904 0.05127426346018977 1.5181559663994411e-5 6.155160920877852e-10
10.79734219269103 0.05313261441105672 1.7698707371948996e-5 5.202941226334126e-10
10.830564784053156 0.05495291503302362 1.984566653738921e-5 3.785246253673841e-10
10.863787375415283 0.05673449010048339 2.1565831723901358e-5 2.0567730044310468e-10
10.897009966777409 0.058476698556606116 2.2814951024512212e-5 1.7216277441632135e-11
10.930232558139535 0.06017893423975047 2.3561191137623206e-5 1.721729698341895e-10
10.96345514950166 0.06184062650260683 2.3784957391555423e-5 3.4919658770469964e-10
10.996677740863786 0.06346124072319101 2.347850402070597e-5 5.024087300695278e-10
11.029900332225914 0.06504027870742535 2.2645367387393844e-5 6.225202366725087e-10
11.06312292358804 0.066577278983664 2.1299652336651633e-5 7.025722986925003e-10
11.096345514950166 0.06807181699011373 1.9465199465942428e-5 7.379903789758937e-10
11.129568106312291 0.06952350515667721 1.717465878731703e-5 7.265351785184636e-10
11.162790697674419 0.07093199288329155 1.446849305497261e-5 6.681681065368167e-10
11.196013289036545 0.0722969664173556 1.1393931925491996e-5 5.648486847672197e-10
11.22923588039867 0.07361814863331347 8.003896110070973e-6 4.2028074347268527e-10
11.262458471760796 0.07489529871791205 4.355908766501984e-6 2.3962327446880855e-10
11.295681063122922 0.07612821176504808 5.110095621886094e-7 2.91805057396912e-11
11.32890365448505 0.07731671828448196 3.46731488342379e-6 2.0391575217849468e-10
11.362126245847175 0.07846068362901092 7.514172099509714e-6 4.5202008513937685e-10
11.395348837209303 0.07956000734496523 1.15642658706303e-5 7.072740889228061e-10
11.428571428571429 0.08061462245111427 1.5552850264501174e-5 9.618856473055304e-10
11.461794019933555 0.0816244946512548 1.9416627860743263e-5 1.2083805877358136e-9
11.495016611295682 0.08258962148588214 2.309458574077116e-5 1.4398220365006344e-9
11.528239202657808 0.08351003142844549 2.652876399625789e-5 1.6499943012422674e-9
11.561461794019934 0.084385782931731 2.966495263003989e-5 1.8335494905092353e-9
11.59468438538206 0.08521696342993608 3.245331376106893e-5 1.9861163227822384e-9
11.627906976744187 0.08600368830196184 3.484892700623499e-5 2.104371671673981e-9
11.661129568106313 0.08674609980139651 3.681225679889828e-5 2.1860763350837974e-9
11.69435215946844 0.08744436595856135 3.830954121903525e-5 2.230077303333962e-9
11.727574750830566 0.08809867945986975 3.931310265543554e-5 2.236279437446734e-9
11.760797342192692 0.08870925650959519 3.980158129875768e-5 2.205589959235118e-9
11.794019933554818 0.0892763356789724 3.976009307788493e-5 2.1398395075144993e-9
11.827242524916944 0.08980017674735302 3.9180314203396375e-5 2.0416837389873374e-9
11.86046511627907 0.0902810595399292 3.806049497351575e-5 1.914489559013841e-9
11.893687707641195 0.09071928276630467 3.6405405932118615e-5 1.7622100682919851e-9
11.926910299003321 0.09111516286395328 3.422621984772572e-5 1.589252218744709e-9
11.960132890365447 0.09146903285035526 3.1540333309379405e-5 1.4003409982479323e-9
11.993355481727573 0.09178124118734214 2.8371132012315413e-5 1.2003837218450106e-9
12.026578073089702 0.0920521506609226 2.4747704035903526e-5 9.94337709193643e-10
12.059800664451828 0.09228213727959908 2.0704505600829894e-5 7.870842861948709e-10
12.093023255813954 0.09247158919391876 1.6280983934347444e-5 5.833116745237618e-10
12.12624584717608 0.09262090563975077 1.1521161974060206e-5 3.87408936902905e-10
12.159468438538205 0.09273049590751761 6.473189704419982e-6 2.0337273842988613e-10
12.192691029900331 0.0928007783393666 1.188866948311157e-6 3.472827423605641e-11
12.225913621262459 0.09283217935602131 4.276857568969209e-6 1.1553469055479233e-10
12.259136212624584 0.09282513251482086 9.866406102063053e-6 2.450101138949495e-10
12.29235880398671 0.09278007760023232 1.552010599774956e-5 3.519081201925773e-10
12.325581395348838 0.09269745974790479 2.1176733411825085e-5 4.350717585385532e-10
12.358803986710964 0.0925777286031397 2.677406212121317e-5 4.939785584426041e-10
12.392026578073091 0.09242133751444935 3.224941305986099e-5 5.287276512407343e-10
12.425249169435217 0.09222874276271122 3.7540200365155514e-5 5.400134755884277e-10
12.458471760797343 0.09200040282625106 4.258446989801641e-5 5.290872986778782e-10
12.491694352159469 0.0917367776820359 4.732142639242657e-5 4.977079600105154e-10
12.524916943521594 0.0914383281430228 5.169194559711053e-5 4.480833814451237e-10
12.55813953488372 0.09110551523157423 5.56390679914747e-5 3.8280448621288695e-10
12.591362126245846 0.09073879958874165 5.9108470887999875e-5 3.0477323162773846e-10
12.624584717607975 0.09033864091911227 6.204891597230073e-5 2.1712648683446177e-10
12.657807308970101 0.0899054974708212 6.441266957836519e-5 1.2315748010008145e-10
12.691029900332227 0.0894398255502573 6.61558932484978e-5 2.6236502227784598e-11
12.724252491694353 0.08894207907091366 6.723900238363306e-5 7.026751365636637e-11
12.757475083056478 0.08841270913578482 6.762699104858652e-5 1.6306300748392453e-10
12.790697674418604 0.08785216365265575 6.728972125701918e-5 2.4900798844583924e-10
12.82392026578073 0.08726088698159831 6.620217532117567e-5 3.251771308392633e-10
12.857142857142856 0.08663931961395624 6.434467011052652e-5 3.889226372651942e-10
12.890365448504982 0.08598789788208212 6.170303232021176e-5 4.3792789811174375e-10
12.923588039867111 0.0853070536990794 5.826873410352734e-5 4.702531464985385e-10
12.956810631229237 0.08459721432779735 5.403898867165579e-5 4.843724838475483e-10
12.990033222591363 0.08385880217833262 4.90168057074522e-5 4.792018298384397e-10
13.023255813953488 0.08309223463330107 4.3211006677563616e-5 4.54117528706379e-10
13.056478405315614 0.08229792390016286 3.663620035763669e-5 4.0896551883473204e-10
13.08970099667774 0.0814762768899074 2.9312719108192335e-5 3.440611417822893e-10
13.122923588039868 0.08062769512143422 2.1266516653261913e-5 2.601798278941448e-10
13.156146179401993 0.07975257465100491 1.2529028319484639e-5 1.5853904635773538e-10
13.18936877076412 0.07885130602617896 3.136994889568916e-6 4.0772046124470465e-11
13.222591362126245 0.07792427426369514 6.86774858965315e-6 9.110596105972465e-11
13.255813953488373 0.07697185885081333 1.7438517528299862e-5 2.347384144902893e-10
13.2890365448505 0.0759944337696829 2.852405436195245e-5 3.874739604670472e-10
13.322259136212626 0.07499236754437197 4.006883513141843e-5 5.464180187450304e-10
13.355481727574752 0.07396602331024972 5.201340409426044e-5 7.084883682246805e-10
13.388704318936878 0.07291575890549357 6.42947342566872e-5 8.70473718526919e-10
13.421926910299003 0.07184192698455792 7.684661159405046e-5 1.0290942094553904e-9
13.455149501661129 0.0707448751535282 8.960004061952495e-5 1.1810627728887149e-9
13.488372093023255 0.0696249461273656 0.00010248366886365136 1.3231463008666797e-9
13.52159468438538 0.06848247790913402 0.00011542422774237181 1.4522255888271655e-9
13.55481727574751 0.06731780399140139 0.0001283469872179778 1.5653530632181006e-9
13.588039867109636 0.06613125358009724 0.00014117622159607056 1.6598073569874536e-9
13.621262458471762 0.06492315184122271 0.00015383568375210507 1.7331438635322842e-9
13.654485049833887 0.06369382017091174 0.00016624908504337123 1.7832404782297892e-9
13.687707641196013 0.06244357648946201 0.0001783405781362398 1.8083378252389461e-9
13.720930232558139 0.061172735560077074 0.00019003523996410622 1.8070733643292877e-9
13.754152823920265 0.059881609333187286 0.0002012595520285852 1.7785088764815524e-9
13.78737541528239 0.058570507317359126 0.00021194187526503425 1.7221509362937845e-9
13.820598006644518 0.05723973697793999 0.0002220129167133165 1.6379640921765372e-9
13.853820598006646 0.05588960416474729 0.00023140618526569864 1.5263765902954486e-9
13.887043189368772 0.054520413570262986 0.0002400584338058291 1.3882785936036287e-9
13.920265780730897 0.053132469219971105 0.0002479100851056966 1.2250129615205588e-9
13.953488372093023 0.051726074996658634 0.0002549056389113148 1.0383587673401135e-9
13.986710963455149 0.05030153520068497 0.0002609940577223402 8.305078378329903e-10
14.019933554817277 0.04885915514843642 0.0002661291288560837 6.040347013864241e-10
14.053156146179402 0.047399241811390186 0.000270269800482072 3.618604261255476e-10
14.086378737541528 0.045922104498445464 0.00027338048941965665 1.0721091662907678e-10
14.119601328903654 0.04442805558441707 0.00027543135860797684 1.5642968395430095e-10
14.15282392026578 0.042917411287839824 0.000276398562284914 4.2536977127578305e-10
14.186046511627909 0.04139049250150639 0.0002762644570495908 6.957644638892616e-10
14.219269102990035 0.039847625679436664 0.000275017777131409 9.636723750002942e-10
14.25249169435216 0.03828914378427955 0.0002726537723478003 1.2251141182430658e-9
14.285714285714286 0.036715387299458994 0.0002691743074026607 1.47613167148892e-9
14.318936877076412 0.03512670531069976 0.00026458792135813106 1.7128477126678188e-9
14.352159468438538 0.03352345666191435 0.00025890984630391647 1.9315240439716876e-9
14.385382059800664 0.0319060111907776 0.0002521619844507289 2.1286182355146066e-9
14.41860465116279 0.03027475104968866 0.0002443728430878735 2.300837646312443e-9
14.451827242524915 0.0286300721181873 0.00023557742706923035 2.445190018933957e-9
14.485049833887045 0.026972385513273172 0.00022581708872694776 2.5590298938504953e-9
14.51827242524917 0.02530211920446487 0.00021513933535782678 2.640100149722275e-9
14.551495016611296 0.023619719740807888 0.00020359759468319998 2.6865680458287473e-9
14.584717607973422 0.021925654097426493 0.00019125093894879275 2.697055221680705e-9
14.617940199335548 0.020220411649562575 0.00017816376860574777 2.670661195535176e-9
14.651162790697674 0.018504506282388342 0.0001644054567969601 2.606979996952627e-9
14.6843853820598 0.016778478645174975 0.0001500499561628868 2.5061096674850154e-9
14.717607973421927 0.015042898558649959 0.00013517536977671727 2.3686544667666705e-9
14.750830564784053 0.013298367584566059 0.00011986348831858185 2.1957197273360894e-9
14.78405315614618 0.011545521766597741 0.00010419929590011495 1.988899409016764e-9
14.817275747508306 0.009785034551681077 8.827044725215103e-5 1.7502565111643207e-9
14.850498338870432 0.008017619900757363 7.216671928647824e-5 1.4822966070384814e-9
14.883720930232558 0.006244035597577394 5.59794403348084e-5 1.1879348674751276e-9
14.916943521594686 0.004465086763691069 3.9800900650557984e-5 8.704570393989611e-10
14.950166112956811 0.00268162958697412 2.37237480282457e-5 5.334749370500186e-10
14.983388704318937 0.0008945752699661718 7.840372647117843e-6 1.8087708865457206e-10
15.016611295681063 0.0008951057971571487 7.757714524391579e-6 1.8322474272523812e-10
15.049833887043189 0.00268637963602578 2.2980505222900327e-5 5.545523795609381e-10
15.083056478405318 0.004478144051368509 3.774011456967827e-5 9.287205522915637e-10
15.116279069767444 0.006269223776576254 5.1951394084924786e-5 1.3012978424652672e-9
15.14950166112957 0.008058365399623438 6.553253208886275e-5 1.667868336261255e-9
15.182724252491695 0.00984423207990536 7.840563648925635e-5 2.0240930630227733e-9
15.215946843853821 0.011625398071922612 9.049729495107527e-5 2.365770292809803e-9
15.249169435215947 0.013400343078156032 0.00010173910749260569 2.688893781051285e-9
15.282392026578073 0.015167446461033865 0.00011206818665620533 2.9897080771652145e-9
15.315614617940199 0.01692498135274796 0.00012142762056371473 3.264760057303809e-9
15.348837209302324 0.018671108711939596 0.00012976689438758547 3.5109458986798947e-9
15.38205980066445 0.02040387138806702 0.00013704226604963892 3.7255527834904505e-9
15.41528239202658 0.022121188267703734 0.0001432170922996011 3.906294703261291e-9
15.448504983388705 0.02382084859214895 0.00014826210172322793 4.0513418282201665e-9
15.481727574750831 0.02550050655262958 0.00015215561168234202 4.159343009559914e-9
15.514950166112957 0.027157676287979507 0.00015488368669200854 4.229441093446437e-9
15.548172757475083 0.028789727429944654 0.0001564402362882914 4.261280842446238e-9
15.581395348837209 0.030393881362963924 0.0001568270510268763 4.255009380621764e-9
15.614617940199336 0.03196720838811947 0.00015605377587083353 4.2112692006864965e-9
15.647840531561462 0.03350662600448848 0.00015413782086638232 4.131183893075095e-9
15.681063122923588 0.0350088985447133 0.00015110420965939834 4.016336875296194e-9
15.714285714285715 0.03647063842442235 0.00014698536706269586 3.8687435132612255e-9
15.747508305647841 0.03788830928610792 0.00014182084753462036 3.6908171322764984e-9
15.780730897009967 0.039258231335890015 0.00013565700706272765 3.4853295120322158e-9
15.813953488372094 0.04057658918470563 0.0001285466215522416 3.2553665454093054e-9
15.84717607973422 0.04183944251203278 0.00012054845538747652 3.004279813656284e-9
15.880398671096346 0.04304273986825453 0.00011172678435652941 2.735634889159936e-9
15.913621262458472 0.04418233591895364 0.00010215087759670246 2.453157220632481e-9
15.946843853820598 0.0452540124085125 9.189444362314469e-5 2.160676483388835e-9
15.980066445182723 0.046253503079085406 8.103504584005216e-5 1.862070289160129e-9
16.01328903654485 0.047176522722232876 6.965349319768434e-5 1.5612081455962754e-9
16.046511627906977 0.048018800462589266 5.7833211846453296e-5 1.2618965356199056e-9
16.079734219269103 0.048776117274819036 4.565960374956404e-5 9.678259517913162e-10
16.11295681063123 0.04944434761668135 3.321939824829392e-5 6.825206718358435e-10
16.146179401993354 0.05001950492330629 2.0600002530116422e-5 4.0929199973768175e-10
16.179401993355484 0.050497790553263526 7.888856832644834e-6 1.51195623835908e-10
16.21262458471761 0.05087564560979869 4.82719997030942e-6 8.900633913212388e-11
16.245847176079735 0.051149804886577256 1.7462549004978875e-5 3.0887813525616717e-10
16.27906976744186 0.051317352014031474 2.993338916907183e-5 5.063376170499721e-10
16.312292358803987 0.05137577471908202 4.2158309310559735e-5 6.796776561453863e-10
16.345514950166116 0.05132301896795719 5.4058830488284984e-5 8.275815431775887e-10
16.378737541528242 0.05115754064995947 6.555991442632527e-5 9.491322941327224e-10
16.411960132890368 0.050878353390094354 7.659043473843786e-5 1.0438158815659456e-9
16.445182724252494 0.05048507106012886 8.708360798210939e-5 1.1115185044749105e-9
16.47840531561462 0.04997794359847422 9.697738209582584e-5 1.1525181006716463e-9
16.511627906976745 0.04935788485383571 0.00010621478027059665 1.1674703888589025e-9
16.54485049833887 0.04862649133656366 0.00011474419880041597 1.1573898031146936e-9
16.578073089700997 0.04778605099140504 0.00012251965793985654 1.1236257491648767e-9
16.611295681063122 0.046839541387692384 0.00012950100526448236 1.0678346689442176e-9
16.644518272425252 0.045790617045426404 0.00013565407147631955 9.919484469984579e-10
16.677740863787378 0.044643585962176886 0.00014095077901796435 8.981397289675844e-10
16.710963455149503 0.043403375757783705 0.00014536920425155898 7.887847486231213e-10
16.74418604651163 0.042075490192054185 0.00014889359432021762 6.664242758121894e-10
16.777408637873755 0.04066595711619318 0.0001515143401375281 5.337233034663067e-10
16.81063122923588 0.039181269174940137 0.00015322790724433305 3.934300879973045e-10
16.843853820598007 0.03762831877021138 0.0001540367265304742 2.483351444963362e-10
16.877076411960132 0.03601432891990388 0.00015394904704260778 1.0123077685958842e-10
16.910299003322258 0.03434678169391234 0.00015297875328800615 4.512830593990185e-11
16.943521594684388 0.03263334588495822 0.00015114514959948855 1.8806277188016233e-10
16.976744186046513 0.030881805480767938 0.00014847271424951115 3.2500437219605673e-10
17.00996677740864 0.02909999035650579 0.00014499082609361686 4.53529144408234e-10
17.043189368770765 0.027295710414887007 0.00014073346658678804 5.713877349828819e-10
17.07641196013289 0.02547669418018549 0.00013573890005265043 6.7653251804842e-10
17.109634551495017 0.02365053261579656 0.00013004933509716172 7.671412422471562e-10
17.142857142857142 0.021824628696593545 0.00012371057004747197 8.416369946974005e-10
17.176079734219268 0.020006153038839132 0.00011677162526528445 8.987043283314272e-10
17.209302325581394 0.018202005681383568 0.00010928436513435546 9.373014557597849e-10
17.242524916943523 0.016418783929277862 0.00010130311245595334 9.566684685489246e-10
17.27574750830565 0.014662756019096362 9.288425790604094e-5 9.563315947065458e-10
17.308970099667775 0.012939840246148906 8.408586711562998e-5 9.361035586365065e-10
17.3421926910299 0.011255589107227808 7.49672878329906e-5 8.960801563067708e-10
17.375415282392026 0.009615177956730411 6.558875951477069e-5 8.366332034001363e-10
17.408637873754152 0.008023397645890709 5.601102757423769e-5 7.58400055386618e-10
17.441860465116278 0.006484650610573119 4.629496439013307e-5 6.622699354396521e-10
17.475083056478404 0.0050029498883834315 3.65011990503565e-5 5.493673386577053e-10
17.50830564784053 0.0035819205763977695 2.6689757672005778e-5 4.2103280895583135e-10
17.54152823920266 0.0022248032824458445 1.691971600424923e-5 2.788014081344394e-10
17.574750830564785 0.0009344591718076675 7.248865884020643e-6 1.2437921495072085e-10
17.60797342192691 0.00028662373594045057 2.266603022575927e-6 4.038179449114138e-11
17.641196013289036 0.0014363233111707645 1.1572404897253799e-5 2.1351012500104931e-10
17.674418604651162 0.00251287533787985 2.0616441705258548e-5 3.9294203514515764e-10
17.707641196013288 0.0035148650051116974 2.9349068365066283e-5 5.76549341082658e-10
17.740863787375414 0.004441218008577357 3.772333826043552e-5 7.621673926254589e-10
17.774086378737543 0.005291191364069869 4.569522833406681e-5 9.47622871663585e-10
17.80730897009967 0.006064363998942245 5.322384313039517e-5 1.130761075848117e-9
17.840531561461795 0.006760627158311714 6.0271597280387075e-5 1.3094723667119188e-9
17.87375415282392 0.007380174638743566 6.680437604333228e-5 1.4817174809164384e-9
17.906976744186046 0.007923492843734765 7.279167363927875e-5 1.6455514256991926e-9
17.940199335548172 0.00839135064200769 7.820670922073276e-5 1.7991457045047969e-9
17.9734219269103 0.008784789000975903 8.302652044331808e-5 1.940808645841814e-9
18.006644518272427 0.009105110363242625 8.723203470213442e-5 2.069003637242248e-9
18.039867109634553 0.009353867733070453 9.080811820337243e-5 2.1823650964279867e-9
18.07308970099668 0.009532853441844763 9.374360313922225e-5 2.279712043026711e-9
18.106312292358805 0.009644087566066079 9.60312933281186e-5 2.3600591660520175e-9
18.13953488372093 0.009689805977792693 9.766794877179164e-5 2.422625314495648e-9
18.17275747508306 0.009672448015180673 9.865424966532682e-5 2.466839370414634e-9
18.205980066445186 0.009594643769349551 9.899474047640913e-5 2.49234349548425e-9
18.23920265780731 0.009459200992785402 9.869775478501278e-5 2.4989937727973357e-9
18.272425249169437 0.00926909164349436 9.777532164497997e-5 2.486858295410897e-9
18.305647840531563 0.009027438087789868 9.624305429408554e-5 2.456212781478423e-9
18.33887043189369 0.008737498992664794 9.412002209930717e-5 2.4075338224952266e-9
18.372093023255815 0.008402654945932833 9.142860667900604e-5 2.341489895979529e-9
18.40531561461794 0.008026393848562689 8.8194343193604e-5 2.2589302965996746e-9
18.438538205980066 0.0076122961287588805 8.444574784101814e-5 2.160872160148017e-9
18.471760797342196 0.007164019831304752 8.021413263261412e-5 2.0484857726960767e-9
18.50498338870432 0.006685285638468964 7.553340855974827e-5 1.9230783726145884e-9
18.538205980066447 0.006179861880407841 7.043987829005265e-5 1.7860766658045403e-9
18.571428571428573 0.005651549593548609 6.497201955656137e-5 1.63900828439469e-9
18.6046511627907 0.0051041676849967865 5.917026042153329e-5 1.4834824262755717e-9
18.637873754152825 0.0045415382596997785 5.307674761048624e-5 1.321169917151702e-9
18.67109634551495 0.003967472165045349 4.673510912054666e-5 1.1537829383215062e-9
18.704318936877076 0.003385754804921444 4.0190212310816985e-5 9.830546621860604e-10
18.737541528239202 0.0028001322721564323 3.3487918681140377e-5 8.107190336178786e-10
18.77076411960133 0.002214297844833161 2.6674836539477763e-5 6.384909288892572e-10
18.803986710963457 0.0016318788883647724 1.9798072747248386e-5 4.680469149913953e-10
18.837209302325583 0.001056424201547961 1.290498471648509e-5 3.010068210160537e-10
18.87043189368771 0.0004913918411821517 6.042933812707535e-6 1.3891631998874431e-10
18.903654485049834 5.986254365769159e-5 7.409587068946608e-7 1.676929567930802e-11
18.93687707641196 0.0005940968399064381 7.400052118835933e-6 1.6469997891162212e-10
18.970099667774086 0.0011081930366186217 1.3888421953636006e-5 3.0364428513180943e-10
19.003322259136212 0.0015991672069417932 2.0161089978720677e-5 4.325010939224509e-10
19.036544850498338 0.0020641788864753955 2.6174247451563557e-5 5.503095880630421e-10
19.069767441860463 0.002500539830730633 3.188547069411023e-5 6.562574044874715e-10
19.102990033222593 0.0029057221363284215 3.725392808615182e-5 7.496868939285071e-10
19.13621262458472 0.0032773657122538006 4.224057762497024e-5 8.300994485691805e-10
19.169435215946844 0.0036132850889610698 4.6808354250996975e-5 8.971578796512628e-10
19.20265780730897 0.003911475554442073 5.0922346194202555e-5 9.50686849456998e-10
19.235880398671096 0.004170118607578942 5.4549959653220193e-5 9.906713841444023e-10
19.269102990033222 0.004387586720251408 5.766107117854723e-5 1.0172535153491317e-9
19.302325581395348 0.004562447400806768 6.0228167192302985e-5 1.0307271190481093e-9
19.335548172757473 0.004693466552675146 6.222647013972862e-5 1.031531039704923e-9
19.3687707641196 0.0047796111231615855 6.363405083157863e-5 1.0202406059906674e-9
19.40199335548173 0.004820051038806765 6.44319266015648e-5 9.975576612197141e-10
19.435215946843854 0.004814160425203836 6.460414496877192e-5 9.64299246896882e-10
19.46843853820598 0.004761518110809794 6.4137852561225e-5 9.213850912995267e-10
19.501661129568106 0.004661907416103386 6.30233491232752e-5 8.698240666927325e-10
19.53488372093023 0.00451531523141978 6.12541264959339e-5 8.10699788496961e-10
19.56810631229236 0.004321930388925405 5.882689252545108e-5 7.451555374150255e-10
19.601328903654487 0.004082141336470491 5.5741579921060745e-5 6.743786911213184e-10
19.634551495016613 0.003796533123446487 5.2001340147634694e-5 5.995848555845614e-10
19.66777408637874 0.00346588371125683 4.761252250278385e-5 5.220018874230199e-10
19.700996677740864 0.0030911596235423666 4.258463859041174e-5 4.428539978858716e-10
19.73421926910299 0.0026735109538614217 3.693031246374648e-5 3.633461261482708e-10
19.76744186046512 0.0022142657510594308 3.066521677006466e-5 2.8464876465039043e-10
19.800664451827245 0.0017149238050489825 2.3807995286632696e-5 2.0788341227717761e-10
19.83388704318937 0.0011771498581121568 1.6380172292483973e-5 1.3410882235592157e-10
19.867109634551497 0.000602766269103877 8.40604927338466e-6 6.430820185486706e-11
19.900332225913623 6.254839952466866e-6 8.741049245671577e-8 6.224940741809155e-13
19.93355481727575 0.0006477999234556122 9.07070887292557e-6 5.98850418091078e-11
19.966777408637874 0.0013196228048523435 1.8511950705196492e-5 1.1278808791335544e-10
20.000000000000004 0.002019353887635498 2.8376991822467662e-5 1.5875484768117849e-10
20.03322259136213 0.0027445097487660847 3.862959656478525e-5 1.9732928177049596e-10
20.066445182724255 0.0034925030775110446 4.923160401941082e-5 2.2818068717290683e-10
20.09966777408638 0.00426065292186368 6.014310220462245e-5 2.511066574250839e-10
20.132890365448507 0.005046195204099534 7.132260938265182e-5 2.660343860191361e-10
20.166112956810633 0.00584629346662264 8.27272616629745e-5 2.7302030621720673e-10
20.19933554817276 0.006658049809049855 9.431300603631402e-5 2.7224807970990817e-10
20.232558139534884 0.00747851597744599 0.00010603479796253438 2.6402496557341186e-10
20.26578073089701 0.00830470456674772 0.00011784680262224011 2.487766195742625e-10
20.299003322259136 0.009133600297672304 0.00012970259893229887 2.270403918461874e-10
20.332225913621265 0.009962171329774934 0.00014155538541964024 1.994572081292722e-10
20.36544850498339 0.010787380572786163 0.00015335818704567992 1.667621359379248e-10
20.398671096345517 0.011606196958901763 0.00016506406207546283 1.2977375203870683e-10
20.431893687707642 0.012415606639293586 0.00017662630809100682 8.938244131513343e-11
20.46511627906977 0.013212624068763603 0.00018799866625757126 4.6537769328709045e-11
20.498338870431894 0.013994302943142651 0.0001991355229642348 2.2350815256047727e-12
20.53156146179402 0.014757746954756394 0.0002099921079765342 4.2498509026222027e-11
20.564784053156146 0.015500120332027755 0.00022052468825868685 8.661857634862159e-11
20.59800664451827 0.016218658130060053 0.00023069075664596954 1.2907810443202584e-10
20.6312292358804 0.016910676239861963 0.00024044921457426838 1.6884230067131108e-10
20.664451827242527 0.017573581084728628 0.00024976054810321697 2.0490332088886654e-10
20.697674418604652 0.018204878973203387 0.0002585869965018559 2.362947276010821e-10
20.730897009966778 0.018802185079014613 0.0002668927127009821 2.621055057913578e-10
20.764119601328904 0.0193632320194289 0.00027464391495434344 2.8149346501762164e-10
20.79734219269103 0.019885878004595774 0.00028180902909128976 2.9369786315941465e-10
20.830564784053156 0.020368114531693775 0.00028835882078632227 2.980510954348619e-10
20.86378737541528 0.02080807359902464 0.00029426651731587607 2.939893024081506e-10
20.897009966777407 0.02120403441666579 0.0002995079183196342 2.8106176246057213e-10
20.930232558139537 0.021554429591868155 0.00030406149513230213 2.589389474940922e-10
20.963455149501662 0.021857850769094432 0.00030790847830203895 2.2741913533927087e-10
20.996677740863788 0.022113053706418563 0.00031103293296325384 1.8643348829842202e-10
21.029900332225914 0.02231896277195564 0.0003134218217842617 1.3604952430578817e-10
21.06312292358804 0.022474674846045435 0.0003150650552638657 7.6472925151933e-11
21.096345514950166 0.022579462617068405 0.0003159555292053232 8.047644913267605e-12
21.12956810631229 0.022632777261001522 0.00031608914925093217 6.874569904700992e-11
21.162790697674417 0.022634250497120117 0.00031546484241558765 1.5329315058449832e-10
21.196013289036546 0.022583696014583824 0.0003140845556127675 2.448524331857004e-10
21.229235880398672 0.022481110266997048 0.000311953241221376 3.425596210953619e-10
21.262458471760798 0.02232667263437426 0.00030907882979640207 4.4543740267416926e-10
21.295681063122924 0.022120744954250017 0.00030547219008029703 5.524048567148353e-10
21.32890365448505 0.02186387042592244 0.0003011470765251011 6.622886443695069e-10
21.36212624584718 0.02155677189398595 0.0002961200645874094 7.738355021781631e-10
21.395348837209305 0.021200349519372812 0.00029041047410911764 8.857259056287617e-10
21.42857142857143 0.0207956778480639 0.00028404028114626854 9.965887579076678e-10
21.461794019933556 0.020344002289436797 0.00027703401865613534 1.1050169451848493e-9
21.495016611295682 0.019846735017871403 0.00026941866649855795 1.2095835880798166e-9
21.528239202657808 0.019305450312740925 0.00026122353125157164 1.308858809014694e-9
21.561461794019937 0.018721879353260532 0.0002524801163831203 1.4014268271059386e-9
21.594684385382063 0.01809790448586106 0.0002432219833601148 1.4859031861837145e-9
21.62790697674419 0.017435552982806916 0.0002334846043130857 1.5609519175477548e-9
21.661129568106315 0.016736990311693976 0.00022330520690901377 1.6253024372370636e-9
21.69435215946844 0.01600451293627137 0.00021272261211657315 1.6777659779564652e-9
21.727574750830566 0.01524054066973712 0.0002017770655766915 1.7172513583894474e-9
21.760797342192692 0.014447608602300838 0.00019051006331711576 1.7427798974354308e-9
21.794019933554818 0.013628358625396497 0.00017896417257228322 1.753499287919962e-9
21.827242524916944 0.012785530575507669 0.0001671828484893379 1.7486962534938962e-9
21.860465116279073 0.011921953021143615 0.00015521024751727913 1.727807823692289e-9
21.8936877076412 0.011040533717125819 0.00014309103828925466 1.6904310753794938e-9
21.926910299003325 0.010144249751006458 0.0001308702108174508 1.6363312039447994e-9
21.96013289036545 0.009236137407196863 0.00011859288482633178 1.565447804504517e-9
21.993355481727576 0.008319281775212727 0.00010630411805259483 1.4778992618511966e-9
22.026578073089702 0.00739680612939364 9.40487153396224e-5 1.3739851677979647e-9
22.059800664451828 0.0064718611084992874 8.187103935002095e-5 1.2541867057006454e-9
22.093023255813954 0.005547613724748073 6.981482371234678e-5 1.1191649640949366e-9
22.12624584717608 0.004627236233123174 5.792298940719303e-5 9.697571643358816e-10
22.15946843853821 0.00371389489311483 4.6237465183515526e-5 8.069708106354364e-10
22.192691029900335 0.00281073865648375 3.4799012778574724e-5 6.31975794716182e-10
22.22591362126246 0.0019208878160748286 2.3647057694028763e-5 4.460945111766134e-10
22.259136212624586 0.0010474226521672535 1.2819526256837267e-5 2.5079006333857667e-10
22.292358803986712 0.00019337211426277375 2.35268966661462e-6 4.765266255288911e-11
22.325581395348838 0.0006382974224425478 7.718984298820321e-6 1.6161565358764673e-10
22.358803986710964 0.0014446932854447216 1.736297128077768e-5 3.7521783720342505e-10
22.39202657807309 0.002223007476665942 2.6548821436402043e-5 5.912800131041489e-10
22.425249169435215 0.0029705274452035708 3.524828106936861e-5 8.078708429237748e-10
22.45847176079734 0.003684646618190722 4.343540426960001e-5 1.0230218675800011e-9
22.49169435215947 0.004362874646611516 5.108665407984662e-5 1.2347486102270372e-9
22.524916943521596 0.005002847322995362 5.8180992751789536e-5 1.4410722090551416e-9
22.558139534883722 0.00560233612837554 6.469996070113572e-5 1.6400413388528773e-9
22.591362126245848 0.006159257366751264 7.062774381968903e-5 1.8297541723574569e-9
22.624584717607974 0.006671680846560801 7.595122885249954e-5 2.0083801272250886e-9
22.6578073089701 0.00713783807035082 8.066004659961955e-5 2.1741811420762665e-9
22.691029900332225 0.007556129895911905 8.47466027545963e-5 2.325532225607194e-9
22.72425249169435 0.007925133634625785 8.820609624542232e-5 2.460941026271691e-9
22.757475083056477 0.008243609555592958 9.103652499789128e-5 2.5790661765590087e-9
22.790697674418606 0.00851050676725976 9.323867909616605e-5 2.678734175426139e-9
22.823920265780732 0.008724968451666263 9.481612137040828e-5 2.7589545849495704e-9
22.857142857142858 0.008886336430056516 9.577515549653713e-5 2.818933332677859e-9
22.890365448504983 0.008994155042336076 9.612478174813697e-5 2.858083929383235e-9
22.92358803986711 0.009048174326684852 9.587664059522707e-5 2.876036432795847e-9
22.956810631229235 0.009048352489431196 9.504494439857556e-5 2.8726440112766445e-9
22.990033222591364 0.008994857659015112 9.364639750148509e-5 2.847986987043446e-9
23.02325581395349 0.008888068921415497 9.170010507307094e-5 2.8023742662626796e-9
23.056478405315616 0.008728576637736308 8.922747110795922e-5 2.736342092787609e-9
23.089700996677742 0.00851718204765602 8.625208603667546e-5 2.650650093257788e-9
23.122923588039868 0.008254896165099475 8.279960444867836e-5 2.5462746133456207e-9
23.156146179401993 0.007942937974732858 7.889761347572592e-5 2.424399377789348e-9
23.189368770764123 0.007582731939685833 7.457549242692704e-5 2.286403540113265e-9
23.22259136212625 0.007175904832235014 6.986426430811033e-5 2.1338472212098266e-9
23.255813953488374 0.0067242819000490235 6.479643989700178e-5 1.9684546688420858e-9
23.2890365448505 0.006229882380988232 5.940585508180562e-5 1.7920952021981865e-9
23.322259136212626 0.005694914379412336 5.372750220408848e-5 1.6067621364763059e-9
23.35548172757475 0.005121769116502723 4.779735617711336e-5 1.4145499116753134e-9
23.38870431893688 0.004513014566319994 4.1652196177885284e-5 1.2176296769029259e-9
23.421926910299003 0.003871388488250612 3.5329423734942025e-5 1.0182236061833241e-9
23.455149501661133 0.0031997908652394522 2.8866878054283875e-5 8.185782435677141e-10
23.488372093023255 0.0025012757558473962 2.2302649442639506e-5 6.209371939590925e-10
23.521594684385384 0.0017790425668145356 1.5674891700383595e-5 4.27513491122041e-10
23.554817275747514 0.0010364267515665544 9.021634365840999e-6 2.4046198556087025e-10
23.588039867109636 0.00027688993907607124 2.3805956982562567e-6 6.185210205060549e-11
23.621262458471765 0.0004959905031975239 4.211002711609303e-6 1.0635868061869713e-10
23.654485049833887 0.001278532468806218 1.071661881651022e-5 2.6235027684083267e-10
23.687707641196017 0.0020669606704702722 1.71005695929223e-5 4.044640238181527e-10
23.72093023255814 0.002857418752159806 2.3328206256070814e-5 5.312249600787165e-10
23.75415282392027 0.003645981948714551 2.936608435370897e-5 6.413620349975081e-10
23.78737541528239 0.004428670284158031 3.518212790062053e-5 7.338259516604438e-10
23.82059800664452 0.005201462296605229 4.074578673798989e-5 8.078043700932177e-10
23.85382059800665 0.005960309273544946 4.602818632766744e-5 8.627342268078016e-10
23.88704318936877 0.006701149976346556 5.1002269221193506e-5 8.983109595360356e-10
23.9202657807309 0.007419925827106238 5.564292747693306e-5 9.144944625862356e-10
23.953488372093023 0.00811259652449543 5.99271253358465e-5 9.115116380815565e-10
23.986710963455153 0.008775156048196205 6.383401150709921e-5 8.898554509617742e-10
24.019933554817275 0.009403649003935024 6.734502045879158e-5 8.50280440543918e-10
24.053156146179404 0.009994187253222115 7.044396215642351e-5 7.937946880797399e-10
24.086378737541526 0.010542966763844433 7.311709974211638e-5 7.216482875172626e-10
24.119601328903656 0.011046284609162895 7.535321470093522e-5 6.353184149273792e-10
24.152823920265778 0.011500556036545952 7.714365911669294e-5 5.364911401297279e-10
24.186046511627907 0.011902331518073522 7.848239467816822e-5 4.2704017125514395e-10
24.219269102990037 0.012248313690198256 7.936601815750413e-5 3.0900276862475847e-10
24.25249169435216 0.012535374083593545 7.979377314543615e-5 1.8455310771007346e-10
24.28571428571429 0.012760569540165795 7.976754789271138e-5 5.5973411389375556e-11
24.31893687707641 0.012921158211353248 7.929185917329353e-5 7.437679142629737e-11
24.35215946843854 0.013014615030546935 7.837382215249557e-5 2.0409289107971988e-10
24.385382059800662 0.013038646552854166 7.70231063116934e-5 3.3075848879116885e-10
24.41860465116279 0.01299120505757504 7.525187755052369e-5 4.5197931449603326e-10
24.451827242524917 0.012870501812673924 7.307472665712149e-5 5.65417313982241e-10
24.485049833887043 0.012675019406177457 7.050858440671844e-5 6.688244377632286e-10
24.518272425249172 0.012403523056698952 6.757262361847551e-5 7.600756598994211e-10
24.551495016611295 0.012055070824028366 6.428814856946059e-5 8.372007573944117e-10
24.584717607973424 0.011629022650709368 6.067847223288231e-5 8.984143899443072e-10
24.61794019933555 0.01112504817648246 5.676878187472364e-5 9.421440357181145e-10
24.651162790697676 0.010543133279091253 5.258599360843812e-5 9.670553613975731e-10
24.6843853820598 0.009883585306884227 4.815859657110632e-5 9.720746337049e-10
24.717607973421927 0.009147036980528213 4.3516487445996166e-5 9.564078147964696e-10
24.750830564784053 0.008334448952617052 3.869079611560245e-5 9.195560247951989e-10
24.784053156146182 0.0074471110246290655 3.371370328549163e-5 8.613271008778367e-10
24.817275747508308 0.006486642030249066 2.8618250972531287e-5 7.818430331384561e-10
24.850498338870434 0.005454988402188429 2.3438146800808453e-5 6.815431122483123e-10
24.88372093023256 0.0043544214460854 1.8207563094615478e-5 5.611826819845014e-10
24.916943521594686 0.0031875333496486024 1.2960931799922294e-5 4.2182745020552594e-10
24.95016611295681 0.001957231957794242 7.732736303443588e-6 2.6484337395760377e-10
24.983388704318937 0.0006667343451165313 2.5573012516182015e-6 9.18821972181984e-11
25.016611295681066 0.0006804407843675605 2.531418499916669e-6 9.513721759288568e-11
25.04983388704319 0.00208048184345905 7.50004865247745e-6 2.9405156169348977e-10
25.083056478405318 0.0035292942320892836 1.2316004774358489e-5 5.024794934914028e-10
25.116279069767444 0.005022511315876579 1.6947698970505907e-5 7.178514749346971e-10
25.14950166112957 0.00655550650410815 2.136474272094877e-5 9.374426592206313e-10
25.1827242524917 0.00812340642576998 2.5538144696266757e-5 1.1584084102594467e-9
25.21594684385382 0.00972110520961443 2.944050236357349e-5 1.3778219914825158e-9
25.24916943521595 0.01134327988101562 3.304618620789367e-5 1.5927139248212458e-9
25.282392026578073 0.012984406893895099 3.6331515411417953e-5 1.8001124905603285e-9
25.315614617940202 0.014638779819778578 3.927492385713978e-5 1.9970848158040315e-9
25.348837209302324 0.016300528217436782 4.185711535371508e-5 2.1807779838891395e-9
25.382059800664454 0.017963637705109035 4.4061207015213494e-5 2.3484595895459072e-9
25.415282392026583 0.019621971252481003 4.587285977260266e-5 2.497557165134555e-9
25.448504983388705 0.021269291701079565 4.72803950434286e-5 2.6256959119565753e-9
25.481727574750835 0.02289928550923946 4.8274896642024204e-5 2.73073418741356e-9
25.514950166112957 0.024505587701220556 4.8850297074714134e-5 2.8107962235158716e-9
25.548172757475086 0.026081807979427843 4.900344743267946e-5 2.8643015846602075e-9
25.58139534883721 0.02762155793424128 4.873417016929898e-5 2.8899909123254404e-9
25.614617940199338 0.02911847925812312 4.8045294128641356e-5 2.886947550898199e-9
25.64784053156146 0.030566272840029503 4.6942671277174796e-5 2.8546147016539453e-9
25.68106312292359 0.03195872858356837 4.543517468139239e-5 2.7928078103167344e-9
25.71428571428572 0.033289755758752974 4.3534677369643923e-5 2.701721956846017e-9
25.74750830564784 0.03455341366381767 4.125601181667174e-5 2.58193408332725e-9
25.78073089700997 0.03574394234162791 3.861690989384211e-5 2.4343999661888512e-9
25.813953488372093 0.03685579306610751 3.563792323641688e-5 2.2604459114914833e-9
25.847176079734222 0.037883658289230356 3.2342324091007926e-5 2.061755225763414e-9
25.880398671096344 0.03882250071977301 2.8755986821148456e-5 1.840349588786415e-9
25.913621262458474 0.039667581192506914 2.4907250366190894e-5 1.5985655278564718e-9
25.946843853820596 0.04041448498181127 2.0826762068005956e-5 1.3390262643411871e-9
25.980066445182725 0.04105914621768998 1.6547303400608025e-5 1.064609271827819e-9
26.013289036544855 0.041597870075323624 1.2103598259376842e-5 7.784099498344838e-10
26.046511627906977 0.04202735243180325 7.53210458825991e-6 4.837018769997896e-10
26.079734219269106 0.04234469671529816 2.870790244701222e-6 1.838941619950875e-10
26.11295681063123 0.04254742771204086 1.8411058776642484e-6 1.175135417068805e-10
26.146179401993358 0.04263350214416 6.563326329996472e-6 4.1697775037456206e-10
26.17940199335548 0.04260131588523218 1.1254859938204252e-5 7.109589541896145e-10
26.21262458471761 0.042449707738850956 1.587421761425358e-5 9.95969846951647e-10
26.245847176079735 0.04217795976668131 2.037971767209507e-5 1.2686233016979389e-9
26.27906976744186 0.04178579421443695 2.4729779067093565e-5 1.5256794063716127e-9
26.31229235880399 0.04127336714498627 2.888322087875086e-5 1.7640908769321429e-9
26.345514950166113 0.04064125894543233 3.279956626365378e-5 1.981046178214374e-9
26.378737541528242 0.039890461927737805 3.6439349019583425e-5 2.174009705404466e-9
26.411960132890368 0.039022365288738425 3.976442082342037e-5 2.340758411100185e-9
26.445182724252494 0.038038737733946504 4.27382571356653e-5 2.479414304313443e-9
26.47840531561462 0.03694170809947671 4.532625970369874e-5 2.5884722980763904e-9
26.511627906976745 0.03573374432718784 4.749605354525848e-5 2.666822941040044e-9
26.54485049833887 0.03441763115954663 4.921777625354215e-5 2.7137696349750787e-9
26.578073089701 0.03299644692295027 5.0464357436761426e-5 2.729040013668548e-9
26.611295681063122 0.03147353976178949 5.121178608837525e-5 2.7127912384972054e-9
26.644518272425252 0.02985250367114736 5.143936368044556e-5 2.6656090509977833e-9
26.677740863787378 0.028137154654697114 5.1129940782094844e-5 2.58850051198768e-9
26.710963455149503 0.02633150730718595 5.02701350285526e-5 2.482880449076904e-9
26.74418604651163 0.024439752089094106 4.885052830427617e-5 2.3505517285347777e-9
26.777408637873755 0.022466233525889903 4.686584105666305e-5 2.1936795621556636e-9
26.810631229235884 0.02041542952693392 4.431508172532023e-5 2.0147601536706092e-9
26.843853820598007 0.018291931980709223 4.120166935617986e-5 1.8165840810174073e-9
26.877076411960136 0.016100428744651032 3.753352757023261e-5 1.6021948990214525e-9
26.910299003322258 0.013845687110373634 3.332314817358764e-5 1.3748435303712647e-9
26.943521594684388 0.011532538789242226 2.858762282911252e-5 1.1379390898214561e-9
26.976744186046517 0.0091658664296675 2.3348641360212183e-5 8.949968559907211e-10
27.00996677740864 0.006750591646618919 1.763245542434069e-5 6.495841656528559e-10
27.04318936877077 0.004291664516017002 1.1469806477632305e-5 4.052650558410992e-10
27.07641196013289 0.001794054462013611 4.895817152311839e-6 1.6554451827186587e-10
27.10963455149502 0.0007372575561863337 2.0501546148732624e-6 6.618674246065887e-11
27.142857142857142 0.0032972856693748685 9.324699132429081e-6 2.8670614164254366e-10
27.17607973421927 0.005881044661572393 1.6880576363432212e-5 4.930107329041031e-10
27.209302325581394 0.008483554609551202 2.466697511291812e-5 6.823655215863487e-10
27.242524916943523 0.011099844745677215 3.262980963502042e-5 8.523477114480041e-10
27.275747508305653 0.013724956697247116 4.071205301135149e-5 1.0008860673672027e-9
27.308970099667775 0.016353947259114862 4.885410634973274e-5 1.1262946358530014e-9
27.342192691029904 0.018981890857608378 5.699420253882562e-5 1.2273001390254496e-9
27.375415282392026 0.021603881862683375 6.506884297076065e-5 1.3030624457507658e-9
27.408637873754156 0.02421503690210716 7.30132653120487e-5 1.353187625091705e-9
27.441860465116278 0.026810497326262395 8.076194006432785e-5 1.3777332011555047e-9
27.475083056478407 0.02938543196503302 8.824909331273242e-5 1.3772053535479143e-9
27.50830564784053 0.03193504030918739 9.540925271265288e-5 1.3525479424744376e-9
27.54152823920266 0.03445455623780913 0.00010217781341760186 1.3051233803186574e-9
27.57475083056479 0.036939252400616074 0.00010849162030396075 1.2366855202895793e-9
27.60797342192691 0.039384445349540595 0.00011428956250506224 1.149344885246862e-9
27.64119601328904 0.04178550149770994 0.00011951317592989512 1.045526713659842e-9
27.674418604651162 0.04413784396609194 0.00012410724911360576 9.27922452217603e-10
27.70764119601329 0.046436960358604465 0.00012802042743077945 7.994354730996495e-10
27.740863787375414 0.0486784114855872 0.00013120581040142152 6.631219354268904e-10
27.774086378737543 0.05085784103340875 0.00013362153653695717 5.221278419252434e-10
27.807308970099665 0.05297098615484969 0.0001352313499129935 3.796234602802556e-10
27.840531561461795 0.05501368893111109 0.00013600514242062458 2.387363809524832e-10
27.873754152823924 0.05698190863218973 0.0001359194654427933 1.0248456632215557e-10
27.906976744186046 0.05887173467842273 0.0001349580045304927 2.6289193022685393e-11
27.940199335548176 0.060679400182709634 0.00013311201051993741 1.4497996303747726e-10
27.973421926910298 0.06240129593081664 0.00013038068044040097 2.51279031718481e-10
28.006644518272427 0.06403398463686814 0.0001267714815180558 3.4322651639763295e-10
28.039867109634553 0.0655742152932147 0.00012230041158857924 4.1925682698449715e-10
28.07308970099668 0.06701893741893108 0.00011699218929541942 4.782356856649864e-10
28.106312292358805 0.06836531499981763 0.0001108803675768215 5.194875241836538e-10
28.13953488372093 0.06961073990545566 0.00010400736413795927 5.428122351231576e-10
28.17275747508306 0.07075284456602506 9.642440287079602e-5 5.484904433037569e-10
28.205980066445186 0.07178951369355072 8.819136052881605e-5 5.372766865723165e-10
28.23920265780731 0.07271889483918285 7.937651339262764e-5 5.103801500399609e-10
28.272425249169437 0.0735394075900591 7.005617918163492e-5 4.694328815936265e-10
28.305647840531563 0.07424975122615725 6.031425008248182e-5 4.1644572564043893e-10
28.33887043189369 0.07484891067895552 5.024161348323636e-5 3.5375254194947863e-10
28.372093023255818 0.07533616065930046 3.993545782959207e-5 2.839436215077773e-10
28.40531561461794 0.07571106785096421 2.9498461962398413e-5 2.0978956481936785e-10
28.43853820598007 0.07597349109824318 1.9037867360897245e-5 1.341572422950993e-10
28.471760797342196 0.07612357954974568 8.66443391026247e-6 5.991980249487855e-11
28.50498338870432 0.07616176875531476 1.508718858233965e-6 1.0136977846552806e-11
28.538205980066447 0.07608877474788371 1.136738163384968e-5 7.340940865489294e-11
28.571428571428573 0.07590558617597179 2.079763125761034e-5 1.2756881385006695e-10
28.604651162790702 0.07561345458463072 2.9687305898396662e-5 1.7064961263796194e-10
28.637873754152825 0.07521388297204432 3.792757071342898e-5 2.0112935584451176e-10
28.671096345514954 0.07470861277498587 4.5414563122546005e-5 2.1799745712617942e-10
28.704318936877076 0.07409960945831237 5.205110453880793e-5 2.2080939014746576e-10
28.737541528239205 0.07338904690119337 5.774846292821386e-5 2.0972325969567358e-10
28.770764119601335 0.0725792907855693 6.24281479115334e-5 1.8551590963690796e-10
28.803986710963457 0.07167288120026172 6.602371726523404e-5 1.495761148766239e-10
28.837209302325586 0.07067251467731116 6.848257061929579e-5 1.0387292760796375e-10
28.87043189368771 0.06958102587566248 6.976770288108752e-5 5.089791724908374e-11
28.903654485049838 0.0684013691216068 6.985938642962236e-5 6.419137446533518e-12
28.93687707641196 0.06713660000585664 6.875674741712672e-5 6.482057666138057e-11
28.97009966777409 0.06578985722429663 6.647919757831216e-5 1.2085556703982967e-10
29.003322259136212 0.06436434483391493 6.306767877567239e-5 1.710363003169316e-10
29.03654485049834 0.0628633150777612 5.858567309521115e-5 2.1201143344195282e-10
29.069767441860463 0.06129005191364152 5.311992664509093e-5 2.4075107261047213e-10
29.102990033222593 0.05964785536122122 4.678083029396477e-5 2.547361076969832e-10
29.136212624584722 0.05794002676184046 3.9702395410655756e-5 2.521432108039421e-10
29.169435215946844 0.056169855025141296 3.204175722767724e-5 2.3201538869961958e-10
29.202657807308974 0.05434060391702763 2.3978132743418928e-5 1.9440670638561858e-10
29.235880398671096 0.0524555004248893 1.5711154098622967e-5 1.4048877996080577e-10
29.269102990033225 0.050517724218710335 7.458492109342177e-6 7.260599567080714e-11
29.302325581395348 0.0485303982109118 5.473218901667297e-7 5.733701674323849e-12
29.335548172757477 0.04649658020365377 8.062974546036855e-6 8.994501520678905e-11
29.3687707641196 0.04441925559999805 1.483945505717521e-5 1.7453955161942793e-10
29.40199335548173 0.042301331144770096 2.062825891071737e-5 2.5339650418894115e-10
29.435215946843858 0.040145629652222084 2.5188831503717788e-5 3.2013401017510637e-10
29.46843853820598 0.03795488567054348 2.829738028762517e-5 3.685795067490788e-10
29.50166112956811 0.0357317420278748 2.975719227049977e-5 3.93329307335414e-10
29.53488372093023 0.033478747200587904 2.94106022046299e-5 3.903768927455669e-10
29.56810631229236 0.031198353442070767 2.7152765587438795e-5 3.5777554864151514e-10
29.601328903654483 0.028892915608980226 2.294739972706282e-5 2.962834012666013e-10
29.634551495016613 0.026564690621705203 1.6844665584361534e-5 2.0991694662367918e-10
29.66777408637874 0.02421583749650565 9.001372902086221e-6 1.0631208675135699e-10
29.700996677740864 0.021848417888263204 2.96298759627472e-7 3.2413633313412386e-12
29.734219269102994 0.01946439708492175 1.060736013577304e-5 1.0426570265426385e-10
29.767441860465116 0.017065645397296884 2.13076402341234e-5 1.8028386209315622e-10
29.800664451827245 0.014653939890950872 3.1558258952384016e-5 2.1500949904287119e-10
29.83388704318937 0.012230966410107328 4.027071229080089e-5 1.9588539426247601e-10
29.867109634551497 0.009798321847021839 4.6068331665085234e-5 1.1939651038695603e-10
29.900332225913623 0.007357516613796931 4.7243876770005e-5 1.3226477363708576e-12
29.93355481727575 0.004909977277182118 4.171302699478615e-5 1.259579709559696e-10
29.966777408637874 0.0024570493204656386 2.696355448426686e-5 1.7280831341590442e-10
30.000000000000004 0.0 0.0 0.0


==> data/fig3-frequency/iglcork-freq-compres-data_trefoil-knot-10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 0.0 0.0 0.0
10.033222591362126 0.002467380919045222 4.404673107715938e-6 5.1498827385489265e-9
10.066445182724252 0.004923574509838577 6.153591065601971e-6 6.695962178087168e-9
10.09966777408638 0.0073671266026145285 6.018175287690743e-6 6.082265496240618e-9
10.132890365448505 0.00979650865834147 4.631912384080589e-6 4.338386177426068e-9
10.16611295681063 0.01221011558816276 2.5071109046955833e-6 2.17113837591749e-9
10.199335548172757 0.014606263685017355 5.022328961810198e-8 4.011086389263348e-11
10.232558139534884 0.016983188694920093 2.424182881217214e-6 1.7806093655966626e-9
10.26578073089701 0.019339044058001416 4.680722577006053e-6 3.1525293721544254e-9
10.299003322259136 0.021671899352090178 6.551680864815267e-6 4.032877160583317e-9
10.332225913621262 0.023979738974316836 7.926614112000318e-6 4.443194173524965e-9
10.365448504983387 0.026260461098893486 8.742991595665169e-6 4.445016999585932e-9
10.398671096345515 0.028511876951835758 8.977807254910234e-6 4.12144626000879e-9
10.43189368770764 0.030731710445877164 8.640094289031588e-6 3.5635579642375814e-9
10.465116279069766 0.032917598221119344 7.764278235617335e-6 2.8607541458534827e-9
10.498338870431894 0.035067090138995845 6.404307044884438e-6 2.0942764671979717e-9
10.53156146179402 0.03717765027881645 4.628499494552295e-6 1.3332198229070614e-9
10.564784053156146 0.03924665848741175 2.5150560601047607e-6 6.324838364766906e-10
10.598006644518273 0.04127141253312241 1.481790669650799e-7 3.218953457928508e-11
10.631229235880399 0.043249130915468836 2.3852483970130233e-6 4.4183264588824956e-10
10.664451827242525 0.04517695638117874 4.998472739049865e-6 7.768081113355798e-10
10.697674418604652 0.04705196019574978 7.607214689466627e-6 9.713007343714296e-10
10.730897009966778 0.04887114721725531 1.0131591633509282e-5 1.0332244356411153e-9
10.764119601328904 0.05063146181556583 1.2497657976692199e-5 9.777500069763642e-10
10.79734219269103 0.05232979467545902 1.4638601734714627e-5 8.252346569956715e-10
10.830564784053156 0.05396299051614285 1.6495633266399016e-5 5.992688051732126e-10
10.863787375415283 0.055527856752446106 1.801859986264717e-5 3.249069262728806e-10
10.897009966777409 0.05702117311430091 1.916635776706496e-5 2.7126182159879027e-11
10.930232558139535 0.0584397022311362 1.9906931135473927e-5 2.7046235755268197e-10
10.96345514950166 0.059780201176432006 2.0217485442621207e-5 5.466404003981577e-10
10.996677740863786 0.06103943395502053 2.0084140915477454e-5 7.833496228950671e-10
11.029900332225914 0.06221418490186058 1.9501649713831077e-5 9.662113028164777e-10
11.06312292358804 0.06330127294610774 1.847295879055865e-5 1.0848172610019562e-9
11.096345514950166 0.06429756667857016 1.700867864591492e-5 1.1328158657972498e-9
11.129568106312291 0.06520000014432299 1.5126476542252965e-5 1.1078199983536858e-9
11.162790697674419 0.06600558926568 1.2850411167417371e-5 1.0111655659050331e-9
11.196013289036545 0.06671144878423642 1.0210224226209457e-5 8.475496367633034e-10
11.22923588039867 0.06731480959472053 7.24060299923057e-6 6.245767822723239e-10
11.262458471760796 0.0678130363283409 3.980426536404884e-6 3.522409492700069e-10
11.295681063122922 0.06820364502968491 4.7200684779559523e-7 4.236833013756599e-11
11.32890365448505 0.06848432075944716 3.2396647839154155e-6 2.91955597270349e-10
11.362126245847175 0.06865293494584555 7.10765741765362e-6 6.369542844795275e-10
11.395348837209303 0.06870756230092398 1.1083818151550006e-5 9.787057885003934e-10
11.428571428571429 0.06864649711446894 1.511946110554097e-5 1.3036509822593133e-9
11.461794019933555 0.06846826873829659 1.9166021873446677e-5 1.599052239679607e-9
11.495016611295682 0.06817165607745039 2.3175672551014677e-5 1.8533933339021558e-9
11.528239202657808 0.06775570091254547 2.7101893308937805e-5 2.0567139596332507e-9
11.561461794019934 0.06721971988913988 3.0899997284306755e-5 2.200874792685453e-9
11.59468438538206 0.06656331502550998 3.452760631182696e-5 2.2797512973055747e-9
11.627906976744187 0.06578638260936723 3.794507570894801e-5 2.2893565601903442e-9
11.661129568106313 0.06488912037651773 4.111586696839439e-5 2.2278952528625303e-9
11.69435215946844 0.06387203288978666 4.400686779911603e-5 2.095752392334291e-9
11.727574750830566 0.0627359350641338 4.65886594940127e-5 1.895421881085025e-9
11.760797342192692 0.06148195381311712 4.8835732091693077e-5 1.631380864143595e-9
11.794019933554818 0.06011152782198996 5.072664824167926e-5 1.3099167509003478e-9
11.827242524916944 0.05862640548297011 5.224415707966303e-5 9.389143234127423e-10
11.86046511627907 0.05702864105781944 5.337525977340765e-5 5.276107057366209e-10
11.893687707641195 0.055320589161037624 5.4111228712457384e-5 8.63261169699289e-11
11.926910299003321 0.05350489768298853 5.4447582587771254e-5 3.7382170716782506e-10
11.960132890365447 0.051584499295483185 5.438401984253003e-5 8.412117434029903e-10
11.993355481727573 0.04956260170216895 5.39243131744671e-5 1.304015229274073e-9
12.026578073089702 0.04744267681208309 5.3076167934965296e-5 1.750485673347662e-9
12.059800664451828 0.045228449026580346 5.1851047402602394e-5 2.1692370471473474e-9
12.093023255813954 0.04292388283734737 5.026396801062295e-5 2.5495045387367185e-9
12.12624584717608 0.040533169936317 4.833326768071833e-5 2.88138297073594e-9
12.159468438538205 0.03806071603702901 4.6080350461256016e-5 3.156038752050091e-9
12.192691029900331 0.03551112760156244 4.352941068845485e-5 3.3658920247407207e-9
12.225913621262459 0.03288919865784182 4.070713988565935e-5 3.5047664685462022e-9
12.259136212624584 0.030199897879271444 3.76424195905003e-5 3.56800502021293e-9
12.29235880398671 0.027448356082704004 3.4366003254004626e-5 3.5525505391927532e-9
12.325581395348838 0.024639854282169894 3.09101902912564e-5 3.4569911931083042e-9
12.358803986710964 0.02177981241508337 2.7308495281609992e-5 3.281571034996612e-9
12.392026578073091 0.01887377883528172 2.3595315219254684e-5 3.028166890631977e-9
12.425249169435217 0.01592742064375486 1.980559760368212e-5 2.700233260720383e-9
12.458471760797343 0.012946514903711188 1.597451203575097e-5 2.302717463530228e-9
12.491694352159469 0.009936940762147042 1.2137127850048017e-5 1.8419476941802479e-9
12.524916943521594 0.006904672475701268 8.328100169490623e-6 1.3254970543956766e-9
12.55813953488372 0.003855773314613506 4.581366614950478e-6 7.620269094937073e-10
12.591362126245846 0.0007963902953419635 9.298567424099286e-7 1.6111315737901558e-10
12.624584717607975 0.002267250329937198 2.5947838859624014e-6 4.669408516851288e-10
12.657807308970101 0.005328846919939195 5.9624532612017995e-6 1.1113009238388131e-9
12.691029900332227 0.008382025739923655 9.144834556067564e-6 1.7608043254186757e-9
12.724252491694353 0.01142034383785199 1.211561843801791e-5 2.4041640007807354e-9
12.757475083056478 0.014437291649522104 1.4850704859989247e-5 3.0301710364271395e-9
12.790697674418604 0.017426295496527536 1.7328383300704423e-5 3.6278918725972444e-9
12.82392026578073 0.02038072015448961 1.9529490604012506e-5 4.186856982307811e-9
12.857142857142856 0.023293871680724595 2.143754574307314e-5 4.697238000528721e-9
12.890365448504982 0.026159000700144402 2.3038861009194533e-5 5.150010586407616e-9
12.923588039867111 0.028969306355555963 2.4322629296031075e-5 5.537100632680596e-9
12.956810631229237 0.03171794113337593 2.528098731692924e-5 5.851511792021078e-9
12.990033222591363 0.034398016777831414 2.5909054755789247e-5 6.087432663491183e-9
13.023255813953488 0.037002611505634005 2.6204949509268654e-5 6.240322366979814e-9
13.056478405315614 0.039524778728549384 2.6169779329925663e-5 6.30697362323679e-9
13.08970099667774 0.04195755748282026 2.580761032545035e-5 6.285552845787782e-9
13.122923588039868 0.04429398475164161 2.51254129080086e-5 6.175617132918669e-9
13.156146179401993 0.046527109849421384 2.413298591948627e-5 5.97810841769607e-9
13.18936877076412 0.04865001101400522 2.284285978271711e-5 5.695325386727209e-9
13.222591362126245 0.05065581432507525 2.1270179645256917e-5 5.330874109599316e-9
13.255813953488373 0.05253771503331067 1.9432569590673695e-5 4.889598626731954e-9
13.2890365448505 0.05428900134550592 1.7349979092394328e-5 4.377493020295463e-9
13.322259136212626 0.055903080665721305 1.5044512976707245e-5 3.801596738019441e-9
13.355481727574752 0.0573735082419507 1.2540246244411828e-5 3.1698751508116105e-9
13.388704318936878 0.058694018112189335 9.86302517468642e-6 2.4910875003530067e-9
13.421926910299003 0.05985855618395033 7.040256199985659e-6 1.7746445310272482e-9
13.455149501661129 0.06086131521822838 4.100684097073962e-6 1.0304582009904185e-9
13.488372093023255 0.06169677142400317 1.0741610866954087e-6 2.687859297621999e-10
13.52159468438538 0.06235972230425005 2.008591527160071e-6 4.999281352365265e-10
13.55481727574751 0.06284532533100015 5.116227517818078e-6 1.26521236240821e-9
13.588039867109636 0.06314913696743073 8.217024014929823e-6 2.0167249662092385e-9
13.621262458471762 0.06326715150158439 1.1279132208440225e-5 2.744407080855792e-9
13.654485049833887 0.0631958391115281 1.427082878049466e-5 3.438629346808869e-9
13.687707641196013 0.06293218254795856 1.716076637321009e-5 4.09032992087065e-9
13.720930232558139 0.062473711799676916 1.9918221413464448e-5 4.691141988716231e-9
13.754152823920265 0.06181853610195689 2.2513337637257162e-5 5.233509050178877e-9
13.78737541528239 0.06096537265918332 2.4917363685549906e-5 5.710786459408268e-9
13.820598006644518 0.05991357148223239 2.710288318066758e-5 6.117327930789107e-9
13.853820598006646 0.05866313578829193 2.9044035737105944e-5 6.448555963761462e-9
13.887043189368772 0.05721473747579212 3.0716727412796246e-5 6.701015391883229e-9
13.920265780730897 0.055569727268697605 3.209882916630029e-5 6.8724095200285805e-9
13.953488372093023 0.05373013922068485 3.317036195187339e-5 6.961618574952277e-9
13.986710963455149 0.05169868937800958 3.391366715764795e-5 6.968700455039404e-9
14.019933554817277 0.049478768516891244 3.43135611721419e-5 6.894874021458379e-9
14.053156146179402 0.04707442899318059 3.435747295073155e-5 6.7424854218279614e-9
14.086378737541528 0.044490365864819366 3.40355635464092e-5 6.514958175725982e-9
14.119601328903654 0.041731892566913474 3.334082666793168e-5 6.216727975942271e-9
14.15282392026578 0.038804911530956374 3.226916943311992e-5 5.853163367542394e-9
14.186046511627909 0.03571588024003944 3.081947259542871e-5 5.430473656053788e-9
14.219269102990035 0.032471773297427176 2.899362963774427e-5 4.955605564154055e-9
14.25249169435216 0.02908004115398052 2.67965642484788e-5 4.436130301168838e-9
14.285714285714286 0.02554856618873441 2.4236225821192532e-5 3.880122829810172e-9
14.318936877076412 0.0218856168654031 2.13235627499037e-5 3.2960352085513045e-9
14.352159468438538 0.018099800695602297 1.807247342770162e-5 2.692565954827897e-9
14.385382059800664 0.014200016727786749 1.4499734995895699e-5 2.078527413182508e-9
14.41860465116279 0.010195408250788579 1.0624910034392695e-5 1.4627131231939448e-9
14.451827242524915 0.006095316354446853 6.470231530829566e-6 8.53767164544297e-10
14.485049833887045 0.0019092349297477748 2.060466615758117e-6 2.6005741122468864e-10
14.51827242524917 0.0023532323799794765 2.5772402967068182e-6 3.104454456572676e-10
14.551495016611296 0.0066824128438896825 7.413544169547172e-6 8.502813457095727e-10
14.584717607973422 0.011068602574826362 1.2417094856771814e-5 1.352605140490463e-9
14.617940199335548 0.015502101462316977 1.755475036768444e-5 1.8112802175925677e-9
14.651162790697674 0.019973244926871227 2.2791806624481e-5 2.2209601448966552e-9
14.6843853820598 0.024472432395930766 2.8092242304034575e-5 2.577157199129812e-9
14.717607973421927 0.028990152477429393 3.3418977205746576e-5 2.8762968460978697e-9
14.750830564784053 0.03351700487576471 3.873414244284252e-5 3.115757456849561e-9
14.78405315614618 0.03804371915598467 4.399936061599203e-5 3.2938947715890645e-9
14.817275747508306 0.04256117051442131 4.9176033997194306e-5 3.410050858202863e-9
14.850498338870432 0.04706039275757978 5.422563863027677e-5 3.464547551477218e-9
14.883720930232558 0.05153258872575974 5.911002214387514e-5 3.4586645989919348e-9
14.916943521594686 0.055969138423984134 6.379170297539838e-5 3.394602976751528e-9
14.950166112956811 0.060361605140759896 6.823416862215375e-5 3.2754340682758465e-9
14.983388704318937 0.06470173984566725 7.240217047057128e-5 3.1050356215532378e-9
15.016611295681063 0.06898148416049678 7.626201270833212e-5 2.888015605454029e-9
15.049833887043189 0.07319297219642286 7.978183279913696e-5 2.6296252775184054e-9
15.083056478405318 0.07732853154231104 8.293187099772061e-5 2.3356629452493263e-9
15.116279069767444 0.08138068367751991 8.568472640525752e-5 2.0123700501694254e-9
15.14950166112957 0.08534214406720284 8.801559711402073e-5 1.6663213252375815e-9
15.182724252491695 0.08920582217981793 8.990250206630707e-5 1.3043108694167626e-9
15.215946843853821 0.09296482164597533 9.132648235714927e-5 9.332360462912091e-10
15.249169435215947 0.09661244075538016 9.227177984374805e-5 5.599811451643478e-10
15.282392026578073 0.10014217346496963 9.27259910869573e-5 1.913027420533056e-10
15.315614617940199 0.1035477110667857 9.268019484118847e-5 1.6628133599097018e-10
15.348837209302324 0.10682294463899639 9.212905152780391e-5 5.065976066052746e-10
15.38205980066445 0.10996196837807426 9.107087337200474e-5 8.239153500734744e-10
15.41528239202658 0.11295908388469064 8.950766415231255e-5 1.1130362411913292e-9
15.448504983388705 0.11580880545059695 8.744512780235138e-5 1.3693737448012935e-9
15.481727574750831 0.11850586636882708 8.48926454135825e-5 1.5890210088739697e-9
15.514950166112957 0.12104522626512289 8.186322051116597e-5 1.7688061959544388e-9
15.548172757475083 0.12342207942474556 7.837339280902778e-5 1.906334419867774e-9
15.581395348837209 0.1256318640659421 7.444312098985414e-5 2.0000156956282816e-9
15.614617940199336 0.1276702724894579 7.009563539615652e-5 2.0490785619991875e-9
15.647840531561462 0.1295332620128355 6.535726185458195e-5 2.053569293291699e-9
15.681063122923588 0.13121706657898605 6.025721818193604e-5 2.0143368747897573e-9
15.714285714285715 0.13271820891089672 5.4827385232700064e-5 1.9330041695937216e-9
15.747508305647841 0.13403351306855277 4.9102054638935485e-5 1.8119259486948905e-9
15.780730897009967 0.13516011725044505 4.3117655659509555e-5 1.6541346859091503e-9
15.813953488372094 0.13609548667061191 3.691246379201825e-5 1.4632752303831283e-9
15.84717607973422 0.13683742633326187 3.052629400360222e-5 1.2435296576215094e-9
15.880398671096346 0.13738409352083053 2.4000181602654325e-5 9.995337617564835e-10
15.913621262458472 0.1377340098080146 1.7376053899490432e-5 7.362867840725373e-10
15.946843853820598 0.13788607241404197 1.0696395888460188e-5 4.5905607326747057e-10
15.980066445182723 0.13783956470826914 4.003913225577649e-6 1.7327843994862423e-10
16.01328903654485 0.13759416569017485 2.658804225723371e-6 1.1553999943240218e-10
16.046511627906977 0.1371499582739506 9.249615052116231e-6 4.0192369571012945e-10
16.079734219269103 0.13650743622003245 1.572715200779268e-5 6.805254991613113e-10
16.11295681063123 0.13566750957099022 2.2051137772583607e-5 9.462207604635977e-10
16.146179401993354 0.13463150846688013 2.8182687892090883e-5 1.1941961083454737e-9
16.179401993355484 0.13340118523525 3.4084598234389836e-5 1.4200314375481137e-9
16.21262458471761 0.1319787146730466 3.972161451997734e-5 1.6197737908738684e-9
16.245847176079735 0.13036669246131907 4.506068172830116e-5 1.7900019900450518e-9
16.27906976744186 0.12856813167837733 5.007117145074822e-5 1.9278810578832216e-9
16.312292358803987 0.1265864574024123 5.472508554166355e-5 2.0312056747703676e-9
16.345514950166116 0.12442549942004374 5.89972347109688e-5 2.0984321211823274e-9
16.378737541528242 0.12208948308223974 6.286539099950248e-5 2.1286983709992762e-9
16.411960132890368 0.11958301837307822 6.631041337672671e-5 2.1218322131002117e-9
16.445182724252494 0.11691108727935341 6.931634599560044e-5 2.078347487426067e-9
16.47840531561462 0.11407902956964151 7.187048892723526e-5 1.999428722502122e-9
16.511627906976745 0.11109252710969715 7.396344147478748e-5 1.88690465093518e-9
16.54485049833887 0.10795758685662246 7.558911842878364e-5 1.7432112546219013e-9
16.578073089700997 0.10468052268687078 7.674473987201065e-5 1.5713451497359547e-9
16.611295681063122 0.1012679362226026 7.74307953690337e-5 1.3748082608732323e-9
16.644518272425252 0.09772669682712526 7.765098358163231e-5 1.1575448523734184e-9
16.677740863787378 0.09406392094306501 7.741212853571425e-5 9.23872081628579e-10
16.710963455149503 0.09028695094662711 7.672407392680835e-5 6.78405313422618e-10
16.74418604651163 0.08640333368790395 7.559955698969472e-5 4.259794857670759e-10
16.777408637873755 0.08242079888091748 7.40540635731274e-5 1.715678464637663e-10
16.81063122923588 0.07834723749816852 7.210566615330312e-5 7.980061370925808e-11
16.843853820598007 0.07419068031325986 6.977484659043966e-5 3.2312371982980226e-10
16.877076411960132 0.06995927672196359 6.708430548241036e-5 5.535073868598349e-10
16.910299003322258 0.06566127395733555 6.40587599990226e-5 7.662443851143886e-10
16.943521594684388 0.061304996798503236 6.072473209147667e-5 9.568894433349356e-10
16.976744186046513 0.056898827855971 5.711032896521007e-5 1.1213296204474603e-9
17.00996677740864 0.05245118849907419 5.3245017682206735e-5 1.2558489750256257e-9
17.043189368770765 0.04797052047396671 4.915939572244241e-5 1.3571866703801815e-9
17.07641196013289 0.04346526824354399 4.488495928498019e-5 1.4225877709521768e-9
17.109634551495017 0.038943862064358965 4.0453871048850135e-5 1.449846110187266e-9
17.142857142857142 0.034414701800106355 3.58987290436868e-5 1.4373387392183841e-9
17.176079734219268 0.029886141456943436 3.125233820164011e-5 1.384051597453806e-9
17.209302325581394 0.025366474412905283 2.6547486076576384e-5 1.2895961785934546e-9
17.242524916943523 0.020863919302218613 2.1816724125408696e-5 1.1542170968269175e-9
17.27574750830565 0.01638660650549387 1.7092155850660907e-5 9.78790586262056e-10
17.308970099667775 0.011942565188669414 1.240523300415391e-5 7.648140903868743e-10
17.3421926910299 0.007539710827315008 7.786560950070226e-6 5.143872161253836e-10
17.375415282392026 0.0031858331484264733 3.265714182417103e-6 2.301844375003025e-10
17.408637873754152 0.0011114155807711542 1.12893711204155e-6 8.457996407887519e-11
17.441860465116278 0.005344531988342439 5.370388658327011e-6 4.2619414331097656e-10
17.475083056478404 0.009506172827853529 9.433151181542988e-6 7.904974563594372e-10
17.50830564784053 0.01358916607106075 1.3293386397421397e-5 1.172935014720157e-9
17.54152823920266 0.017586521926607278 1.6929029424069314e-5 1.5686172342071553e-9
17.574750830564785 0.021491443842564906 2.0319897232264454e-5 1.9723835373425514e-9
17.60797342192691 0.0252973395435314 2.3447782847492947e-5 2.3788693310127824e-9
17.641196013289036 0.028997832144645522 2.629653510997549e-5 2.78257535676161e-9
17.674418604651162 0.03258677137539386 2.8852123888847875e-5 3.177938498421067e-9
17.707641196013288 0.03605824493566183 3.110269073326586e-5 3.5594031307001278e-9
17.740863787375414 0.03940658999523103 3.3038585026224924e-5 3.921492102492568e-9
17.774086378737543 0.04262640483606549 3.465238578620569e-5 4.258876469561614e-9
17.80730897009967 0.045712560624434836 3.5938909337211325e-5 4.566443122334812e-9
17.840531561461795 0.048660213287345495 3.68952031392044e-5 4.839359495125693e-9
17.87375415282392 0.0514648154551624 3.752052613834213e-5 5.073134592451367e-9
17.906976744186046 0.054122128419820933 3.781631605958482e-5 5.2636756254067284e-9
17.940199335548172 0.0566282340459602 3.778614412323176e-5 5.407339615421237e-9
17.9734219269103 0.05897954656075462 3.743565772158999e-5 5.500979393227482e-9
18.006644518272427 0.061172824137516894 3.6772511642339085e-5 5.541983496558675e-9
18.039867109634553 0.06320518017837963 3.5806288471116605e-5 5.52830954996758e-9
18.07308970099668 0.06507409419283797 3.4548408847476506e-5 5.458510793228782e-9
18.106312292358805 0.06677742216177159 3.301203228558323e-5 5.331755510031256e-9
18.13953488372093 0.06831340627096931 3.121194930385746e-5 5.147839195093696e-9
18.17275747508306 0.06968068389432044 2.9164465636276784e-5 4.907189384451509e-9
18.205980066445186 0.07087829570478876 2.688727932216375e-5 4.610863159506013e-9
18.23920265780731 0.07190569279123571 2.439935149113091e-5 4.260537419569856e-9
18.272425249169437 0.07276274266108011 2.172077167539905e-5 3.858492099194044e-9
18.305647840531563 0.07344973401280026 1.8872618493053964e-5 3.40758658469027e-9
18.33887043189369 0.07396738016830542 1.5876816552966727e-5 2.9112296581775377e-9
18.372093023255815 0.07431682106326498 1.2755990435202183e-5 2.3733433664749333e-9
18.40531561461794 0.07449962370340488 9.533316599804306e-6 1.7983212755731893e-9
18.438538205980066 0.07451778100652719 6.232374072003282e-6 1.1909816286759837e-9
18.471760797342196 0.07437370896331509 2.8769947432222867e-6 5.565159764034521e-10
18.50498338870432 0.07407024206471476 5.088858851238576e-7 9.956610872460242e-11
18.538205980066447 0.07361062695956228 3.9013767040237735e-6 7.714955852973984e-10
18.571428571428573 0.07299851432287392 7.276776953874188e-6 1.4533050868391351e-9
18.6046511627907 0.07223794893257522 1.061171936728667e-5 2.1388919591715744e-9
18.637873754152825 0.07133335797008016 1.3883309754822795e-5 2.8220824813427066e-9
18.67109634551495 0.07028953757774584 1.70692623197574e-5 3.496696555385027e-9
18.704318936877076 0.06911163772350463 2.0148030019774983e-5 4.1566121532351076e-9
18.737541528239202 0.06780514543962071 2.309892932801557e-5 4.795828819895938e-9
18.77076411960133 0.06637586651823646 2.5902258782876913e-5 5.408529550108512e-9
18.803986710963457 0.06482990576091123 2.8539410755286588e-5 5.989140381112778e-9
18.837209302325583 0.06317364589248739 3.099297590358237e-5 6.532387076142179e-9
18.87043189368771 0.06141372526114097 3.3246839829465865e-5 7.033348311663165e-9
18.903654485049834 0.059557014456241925 3.528627149353113e-5 7.487504825547071e-9
18.93687707641196 0.05761059198354095 3.709800299539779e-5 7.890784032789921e-9
18.970099667774086 0.05558171914317292 3.867030037128334e-5 8.23959966948214e-9
19.003322259136212 0.05347781425995921 3.9993025110703015e-5 8.530886083835442e-9
19.036544850498338 0.05130642641756326 4.105768614368588e-5 8.762126854533516e-9
19.069767441860463 0.04907520884823504 4.1857482100200604e-5 8.931377480793975e-9
19.102990033222593 0.04679189212828675 4.238733369417796e-5 9.037281954598768e-9
19.13621262458472 0.044464257326182255 4.2643906135380724e-5 9.079083092855262e-9
19.169435215946844 0.04210010924536224 4.2625621523170264e-5 9.056626575062468e-9
19.20265780730897 0.03970724989784954 4.2332661226749834e-5 8.970358699665762e-9
19.235880398671096 0.037293452337434814 4.176695830648866e-5 8.821317938977454e-9
19.269102990033222 0.03486643497307663 4.093218008025862e-5 8.611120437638952e-9
19.302325581395348 0.03243383647422368 3.983370098710703e-5 8.341939662437426e-9
19.335548172757473 0.030003191370303068 3.8478565947879835e-5 8.016480471240482e-9
19.3687707641196 0.027581906436790236 3.6875444468359546e-5 7.637947925281429e-9
19.40199335548173 0.0251772379502709 3.503457577492791e-5 7.210011221466522e-9
19.435215946843854 0.02279626988489929 3.29677053155196e-5 6.7367631692868955e-9
19.46843853820598 0.020445893112768957 3.068801299950212e-5 6.222675679846722e-9
19.501661129568106 0.01813278566111571 2.8210033588970807e-5 5.6725517720803175e-9
19.53488372093023 0.01586339407003059 2.55495696905783e-5 5.09147463308283e-9
19.56810631229236 0.0136439158856138 2.2723597831342938e-5 4.4847542953620715e-9
19.601328903654487 0.01148028331527703 1.975016813369619e-5 3.857872513513571e-9
19.634551495016613 0.00937814806428576 1.6648298134264103e-5 3.2164264361962423e-9
19.66777408637874 0.007342867365649257 1.3437861317395818e-5 2.5660716762619762e-9
19.700996677740864 0.0053794912091316635 1.0139470958149038e-5 1.9124653824598873e-9
19.73421926910299 0.0034927507694886032 6.774359890247442e-6 1.2612099103549989e-9
19.76744186046512 0.001687048029011487 3.364256832335428e-6 6.177976780873896e-10
19.800664451827245 3.3553414906535366e-5 6.874007934444898e-8 1.2442225455606107e-11
19.83388704318937 0.0016653363702424828 3.5022918920540396e-6 6.243951363441738e-10
19.867109634551497 0.0032049369150843545 6.9139489030641696e-6 1.2132091008347e-9
19.900332225913623 0.004649350125506532 1.0281281517774883e-5 1.7743398702769812e-9
19.93355481727575 0.0059959346875609505 1.3582011223393437e-5 2.303592165100917e-9
19.966777408637874 0.007242416416020575 1.6794141003012257e-5 2.7971568108263228e-9
20.000000000000004 0.008386890703735763 1.9896084518952845e-5 3.251643396384366e-9
20.03322259136213 0.009427823926303461 2.2866793401367995e-5 3.664108155663016e-9
20.066445182724255 0.010364053827254836 2.568588198829656e-5 4.032076826541967e-9
20.09966777408638 0.011194788909163592 2.8333748876546957e-5 4.3535622971804224e-9
20.132890365448507 0.01191960685602924 3.079169465893231e-5 4.627076906378089e-9
20.166112956810633 0.012538452012012976 3.3042035242352405e-5 4.851639322830475e-9
20.19933554817276 0.013051631941158822 3.506821016296917e-5 5.026775986439297e-9
20.232558139534884 0.013459813092149985 3.685488533913358e-5 5.15251715290445e-9
20.26578073089701 0.013764015591460614 3.838804972965239e-5 5.229387640007957e-9
20.299003322259136 0.013965607187525488 3.9655105394365096e-5 5.258392429720205e-9
20.332225913621265 0.014066296367776275 4.064495048563249e-5 5.240997333932115e-9
20.36544850498339 0.014068124669644695 4.134805473313452e-5 5.1791049827058686e-9
20.398671096345517 0.013973458205926437 4.175652702013589e-5 5.07502644191544e-9
20.431893687707642 0.013784978424287962 4.186417468697554e-5 4.931448811539518e-9
20.46511627906977 0.013505672120207157 4.166655423678962e-5 4.751399196226893e-9
20.498338870431894 0.013138820722307069 4.116101315921238e-5 4.5382054756797816e-9
20.53156146179402 0.012687988868897927 4.034672262982531e-5 4.2954543335393215e-9
20.564784053156146 0.012157012294629347 3.922470088629682e-5 4.026947029514808e-9
20.59800664451827 0.011549985046480415 3.779782712621738e-5 3.736653420217971e-9
20.6312292358804 0.010871246048926395 3.607084581646786e-5 3.4286647493633355e-9
20.664451827242527 0.010125365039016248 3.405036134929907e-5 3.1071457375344885e-9
20.697674418604652 0.009317127893307174 3.1744823026006525e-5 2.776286505525309e-9
20.730897009966778 0.008451521370126414 2.91645003949212e-5 2.440254863325649e-9
20.764119601328904 0.0075337172924720575 2.6321449016215296e-5 2.103149489177957e-9
20.79734219269103 0.006569056199016559 2.3229466771545265e-5 1.768954509888517e-9
20.830564784053156 0.005563030493127714 1.990404088163978e-5 1.441495974895249e-9
20.86378737541528 0.004521267122532479 1.6362285839340756e-5 1.1244006926865132e-9
20.897009966777407 0.0034495098252101284 1.2622872509212006e-5 8.210578693077055e-10
20.930232558139537 0.0023536009802401325 8.70594868735297e-6 5.345839551986725e-10
20.963455149501662 0.0012394631056252025 4.633051456414323e-6 2.6779106884968947e-10
20.996677740863788 0.00011308004847071744 4.2701171072439456e-7 2.3159324152178648e-11
21.029900332225914 0.0010195220837144045 3.888148735184323e-6 1.9718665669062682e-10
21.06312292358804 0.0021522941985150316 8.287327004735793e-6 3.9149681075666693e-10
21.096345514950166 0.003279183645652794 1.2744455499523418e-5 5.584100988943723e-10
21.12956810631229 0.004394153737376587 1.7232624204272496e-5 6.969642356904071e-10
21.162790697674417 0.005491203301362138 2.1724208408758222e-5 8.066006069871043e-10
21.196013289036546 0.006564386203048555 2.6191001270775423e-5 8.871643512399071e-10
21.229235880398672 0.007607830772565332 3.060435061855029e-5 9.388996353688018e-10
21.262458471760798 0.008615759070194734 3.493529936791893e-5 9.624402096881423e-10
21.295681063122924 0.009582505923704536 3.915472890915882e-5 9.587953794141737e-10
21.32890365448505 0.010502537670962861 4.323350480076105e-5 9.293315815836525e-10
21.36212624584718 0.011370470542023142 4.714262409265235e-5 8.757498054152815e-10
21.395348837209305 0.012181088616390829 5.085336358956811e-5 8.000591406783458e-10
21.42857142857143 0.012929361293455531 5.4337428356463525e-5 7.045467819955291e-10
21.461794019933556 0.013610460217086541 5.756709976209688e-5 5.917448567268382e-10
21.495016611295682 0.014219775599114446 6.0515382354234265e-5 4.643944797239064e-10
21.528239202657808 0.014752931890823207 6.315614886039953e-5 3.254074694156814e-10
21.561461794019937 0.015205802756567511 6.546428261164067e-5 1.7782618603887103e-10
21.594684385382063 0.015574525309150242 6.741581669352484e-5 2.478197406254119e-11
21.62790697674419 0.015855513572515505 6.898806913837365e-5 1.305472932706665e-10
21.661129568106315 0.016045471143534478 7.015977348567645e-5 2.849800590428897e-10
21.69435215946844 0.016141403031043947 7.09112040536008e-5 4.353738045182404e-10
21.727574750830566 0.01614062665669186 7.122429528347971e-5 5.786671359977335e-10
21.760797342192692 0.01604078200840803 7.108275454107956e-5 7.119207317988828e-10
21.794019933554818 0.01583984094329034 7.047216778324747e-5 8.323566570942382e-10
21.827242524916944 0.015536115642210075 6.938009752608244e-5 9.37395572559022e-10
21.860465116279073 0.015128266223356647 6.779617258104182e-5 1.024691386432037e-9
21.8936877076412 0.014615307526090134 6.571216905820238e-5 1.0921629284560586e-9
21.926910299003325 0.013996615079726332 6.312208217117219e-5 1.138022257946576e-9
21.96013289036545 0.013271930274104672 6.002218841574276e-5 1.160799256599681e-9
21.993355481727576 0.012441364749878944 5.641109773414342e-5 1.1593621991966628e-9
22.026578073089702 0.011505404026331672 5.2289795318557384e-5 1.1329340416527233e-9
22.059800664451828 0.010464910383080585 4.76616727512373e-5 1.0811042154044047e-9
22.093023255813954 0.009321125009273939 4.2532548223912825e-5 1.0038357694082543e-9
22.12624584717608 0.008075669429759345 3.6910675626094036e-5 9.014677554726616e-10
22.15946843853821 0.006730546212265177 3.0806742340078435e-5 7.747128086746588e-10
22.192691029900335 0.005288138952928573 2.423385562988001e-5 6.246499316130024e-10
22.22591362126246 0.0037512115296088047 1.7207517561591325e-5 4.527125485847221e-10
22.259136212624586 0.0021229066034955777 9.745588443794602e-6 2.6067195280609e-10
22.292358803986712 0.0004067433397059605 1.8682388282349578e-6 5.0616325882489476e-11
22.325581395348838 0.0013933856929101505 6.402109837076411e-6 1.7507443677762375e-10
22.358803986710964 0.0032732184934266043 1.5040855758114529e-5 4.1375780864735207e-10
22.39202657807309 0.005228128533631342 2.402129835225849e-5 6.625612874914693e-10
22.425249169435215 0.0072531306684161904 3.331473056507063e-5 9.184182421582654e-10
22.45847176079734 0.009342888134432493 4.289054164752677e-5 1.1781065274493663e-9
22.49169435215947 0.011491720728894062 5.271633004446083e-5 1.438289406347917e-9
22.524916943521596 0.013693614268201192 6.275802599562208e-5 1.6955582865027676e-9
22.558139534883722 0.015942231431992027 7.29800234026195e-5 1.946476750961243e-9
22.591362126245848 0.018230924101814948 8.334532046822919e-5 2.1876253420998333e-9
22.624584717607974 0.020552747304445184 9.381566856947616e-5 2.415646542858145e-9
22.6578073089701 0.02290047486745986 0.00010435172878257338 2.6272893909958923e-9
22.691029900332225 0.025266616888668488 0.00011491323543656274 2.8194531603705147e-9
22.72425249169435 0.027643439111008722 0.00012545916603346475 2.98922954829892e-9
22.757475083056477 0.030022984280295494 0.00013594791683615393 3.133942819976329e-9
22.790697674418606 0.03239709554457427 0.00014633748339114966 3.251187379654041e-9
22.823920265780732 0.03475744193073192 0.00015658564522230938 3.3388622637259763e-9
22.857142857142858 0.037095545906539934 0.00016665015390312311 3.3952020828610525e-9
22.890365448504983 0.03940281300468225 0.00017648892369012033 3.4188039785844555e-9
22.92358803986711 0.04167056344998422 0.000186060223877971 3.408650203919732e-9
22.956810631229235 0.0438900656925927 0.00019532287201830923 3.3641259874394047e-9
22.990033222591364 0.04605257170904329 0.00020423642712924918 3.2850323948481807e-9
23.02325581395349 0.04814935389094409 0.00021276138201111334 3.171593961476486e-9
23.056478405315616 0.05017174329853416 0.00022085935377621477 3.024460932172728e-9
23.089700996677742 0.05211116901484517 0.000228493271696509 2.844706011354949e-9
23.122923588039868 0.05395919829701984 0.00023562756147296193 2.6338155946815407e-9
23.156146179401993 0.0557075771858447 0.00024222832503425807 2.39367552412459e-9
23.189368770764123 0.057348271204183454 0.0002482635149803165 2.126551479354106e-9
23.22259136212625 0.05887350575105203 0.0002537031027978688 1.83506418939259e-9
23.255813953488374 0.06027580578177444 0.00025851923999115387 1.5221597185896792e-9
23.2890365448505 0.061548034356995025 0.00026268641129053113 1.1910751491927965e-9
23.322259136212626 0.0626834296450949 0.0002661815791256051 8.453000482410344e-10
23.35548172757475 0.06367563997419555 0.00026898431857707504 4.885341682843251e-10
23.38870431893688 0.06451875655159221 0.00027107694205311583 1.246418886491412e-10
23.421926910299003 0.06520734349988568 0.0002724446129713771 2.423960442222887e-10
23.455149501661133 0.06573646489969694 0.0002730754477668235 6.085328732477767e-10
23.488372093023255 0.06610170857765714 0.0002729606055882004 9.697076412791322e-10
23.521594684385384 0.0662992064341365 0.000272094365092161 1.3218977821275917e-9
23.554817275747514 0.06632565116627234 0.00027047418779350767 1.661171795745025e-9
23.588039867109636 0.0661783093065765 0.00026810076748275856 1.9837412974401262e-9
23.621262458471765 0.06585503056374327 0.0002649780652779224 2.2860117264182295e-9
23.654485049833887 0.06535425351832892 0.0002611133299360135 2.564631003910616e-9
23.687707641196017 0.06467500778969534 0.00025651710311098774 2.81653544590444e-9
23.72093023255814 0.06381691285019331 0.0002512032093084981 3.038992260065885e-9
23.75415282392027 0.06278017371628014 0.00024518873035372257 3.2296379908277054e-9
23.78737541528239 0.061565573792658486 0.00023849396425637334 3.386512320581146e-9
23.82059800664452 0.06017446518342301 0.0002311423684265594 3.508086688152529e-9
23.85382059800665 0.058608756812712645 0.00022316048726620923 3.5932872477718902e-9
23.88704318936877 0.05687090071594724 0.00021457786423296216 3.64151176195091e-9
23.9202657807309 0.05496387687115664 0.0002054269385465507 3.652640099317614e-9
23.953488372093023 0.05289117693823032 0.00019574292678140766 3.6270380926232816e-9
23.986710963455153 0.05065678726251077 0.00018556368966321176 3.5655546018273253e-9
24.019933554817275 0.04826517147859184 0.00017492958446113524 3.4695117212464923e-9
24.053156146179404 0.04572125302123488 0.00016388330344113087 3.340688166987117e-9
24.086378737541526 0.04303039781396241 0.00015246969891869982 3.1812959799374482e-9
24.119601328903656 0.04019839736310616 0.00014073559552148462 2.9939507790734206e-9
24.152823920265778 0.037231452437078594 0.00012872959034285748 2.7816358982706576e-9
24.186046511627907 0.034136157458448314 0.0001165018417365738 2.547660835714054e-9
24.219269102990037 0.030919485681322384 0.00010410384756974173 2.2956145368528276e-9
24.25249169435216 0.027588775169611605 9.158821381599048e-5 2.0293141181540535e-9
24.28571428571429 0.024151715534219707 7.90084144328082e-5 1.7527497182007099e-9
24.31893687707641 0.020616335330156693 6.641854352613752e-5 1.4700262335523545e-9
24.35215946843854 0.0169909899591189 5.387306086093993e-5 1.1853027579110574e-9
24.385382059800662 0.01328434987043606 4.1426531828688435e-5 9.027305933094696e-10
24.41860465116279 0.009505388804461608 2.9133363030743552e-5 6.263907401707176e-10
24.451827242524917 0.0056633717787920885 1.7047534680580696e-5 3.602317982745863e-10
24.485049833887043 0.0017678424801839422 5.22233106700576e-6 1.080092221462431e-10
24.518272425249172 0.0021713903049174143 6.289929644901485e-6 1.2677312836734436e-10
24.551495016611295 0.006144267609614887 1.7438164969135247e-5 3.409182188930281e-10
24.584717607973424 0.010140496955203407 2.817279568039783e-5 5.315869612493822e-10
24.61794019933555 0.014149571168916525 3.844601007363646e-5 6.963443791618684e-10
24.651162790697676 0.018160789738215742 4.821202354066604e-5 8.332000347317025e-10
24.6843853820598 0.022163283063379217 5.742733209647594e-5 9.406420056254845e-10
24.717607973421927 0.026146039930410307 6.605095848767563e-5 1.0176637898374786e-9
24.750830564784053 0.03009793847186192 7.404468952158012e-5 1.0637836133332802e-9
24.784053156146182 0.034007780814162385 8.137330326721038e-5 1.0790557246041416e-9
24.817275747508308 0.0378643315266887 8.800478479871536e-5 1.0640733776219804e-9
24.850498338870434 0.04165635989135264 9.391052917784216e-5 1.0199633291907074e-9
24.88372093023256 0.0453726859033925 9.906553040492979e-5 9.483718063817942e-10
24.916943521594686 0.04900222979684011 0.00010344855510757104 8.514420326365556e-10
24.95016611295681 0.05253406476488127 0.0001070422997827207 7.317835351364733e-10
24.983388704318937 0.05595747241970694 0.00010983353046133449 5.924335890419867e-10
25.016611295681066 0.059262000412955575 0.00011181320372487517 4.3681128401301543e-10
25.04983388704319 0.062437521521118165 0.0001129765680698452 2.686648228960965e-10
25.083056478405318 0.06547429339548633 0.00011332324469004225 9.201277948421315e-11
25.116279069767444 0.06836301808826482 0.00011285728682614925 8.89198501908083e-11
25.14950166112957 0.07109490040020212 0.00011158721691850719 2.697698723879125e-10
25.1827242524917 0.0736617040546123 0.00010952604089123835 4.4610738228447917e-10
25.21594684385382 0.07605580469127683 0.00010669123899405427 6.135094305577095e-10
25.24916943521595 0.07827023869364484 0.00010310473273179827 7.676347353509398e-10
25.282392026578073 0.080298746914715 9.879282752082373e-5 9.042982697139736e-10
25.315614617940202 0.08213581245044292 9.378613082521528e-5 1.0195445371809093e-9
25.348837209302324 0.08377669172220768 8.811944564440923e-5 1.109718349182664e-9
25.382059800664454 0.08521743826822871 8.183163934645128e-5 1.1715319377476643e-9
25.415282392026583 0.08645491880285139 7.496548796752099e-5 1.2021272753767463e-9
25.448504983388705 0.08748682127641946 6.756749622807706e-5 1.1991325307540734e-9
25.481727574750835 0.08831165485024314 5.968769364835037e-5 1.160711663434901e-9
25.514950166112957 0.08892874188400428 5.137940728066746e-5 1.0856062519160998e-9
25.548172757475086 0.08933820220980547 4.269901171232287e-5 9.73168756348825e-10
25.58139534883721 0.08954093013145598 3.3705657130229805e-5 8.233865381468542e-10
25.614617940199338 0.0895385647338159 2.446097637633691e-5 6.368960921912834e-10
25.64784053156146 0.08933345421041523 1.5028772060560598e-5 4.149870913433794e-10
25.68106312292359 0.08892861501478454 5.474684934680318e-6 1.595959954740926e-10
25.71428571428572 0.08832768671001967 4.13415513407826e-6 1.2671086401691745e-10
25.74750830564784 0.08753488343140646 1.372949411814655e-5 4.4076465053038404e-10
25.78073089700997 0.08655494288920162 2.324233311190834e-5 7.78831601587933e-10
25.813953488372093 0.08539307382472273 3.260332021352764e-5 1.136660420051927e-9
25.847176079734222 0.08405490279553499 4.174315315721102e-5 1.5095389163619382e-9
25.880398671096344 0.08254642110822927 5.0592990730484135e-5 1.8923591869992164e-9
25.913621262458474 0.08087393264395762 5.908487090111939e-5 2.2796904687769955e-9
25.946843853820596 0.07904400323667886 6.715213347508007e-5 2.6658586735138403e-9
25.980066445182725 0.07706341217100234 7.472984501152996e-5 3.045031485368055e-9
26.013289036544855 0.07493910626951328 8.175522363391377e-5 3.411307795587659e-9
26.046511627906977 0.07267815694194998 8.816806129857281e-5 3.758810158509462e-9
26.079734219269106 0.07028772047363623 9.391114101469054e-5 4.081778879917216e-9
26.11295681063123 0.06777500174060062 9.89306464526207e-5 4.3746662957372684e-9
26.146179401993358 0.06514722145574202 0.00010317656133244265 4.6322297666283505e-9
26.17940199335548 0.06241158697562895 0.00010660305595155994 4.849621903155047e-9
26.21262458471761 0.05957526663184527 0.00010916885819022996 5.022476547501135e-9
26.245847176079735 0.056645367494677815 0.00011083760632743408 5.146989071326576e-9
26.27906976744186 0.053628916430311056 0.00011157818100740588 5.2199896053821555e-9
26.31229235880399 0.0505328442753369 0.00011136501371974667 5.239007894505408e-9
26.345514950166113 0.047363972923643693 0.00011017836919416306 5.20232857099145e-9
26.378737541528242 0.04412900510000034 0.00010800459916475133 5.109035759090487e-9
26.411960132890368 0.040834516580988967 0.0001048363650291105 4.959046062284623e-9
26.445182724252494 0.03748695061648416 0.00010067282701456283 4.753129141482049e-9
26.47840531561462 0.03409261430278116 9.551979756804347e-5 4.492915264531887e-9
26.511627906976745 0.030657676660762988 8.938985680779233e-5 4.180889393411343e-9
26.54485049833887 0.027188168178449563 8.2302428014382e-5 3.820371572770003e-9
26.578073089701 0.02368998158602431 7.42838112957806e-5 3.4154835896859554e-9
26.611295681063122 0.020168873642427386 6.536717373642114e-5 2.9711020867857463e-9
26.644518272425252 0.016630467725114475 5.559249453344096e-5 2.4927985264094503e-9
26.677740863787378 0.01308025702825899 4.500646383459945e-5 1.98676661926063e-9
26.710963455149503 0.009523608188955725 3.3662334221468146e-5 1.4597380438438594e-9
26.74418604651163 0.005965765175661878 2.1619724028364184e-5 9.188874897976675e-10
26.777408637873755 0.002411853287852283 8.944371951720596e-6 3.717282557716249e-10
26.810631229235884 0.0011331168695300484 4.292157314349048e-6 1.7400018241437107e-10
26.843853820598007 0.004664245558838244 1.801281638286747e-5 7.104510480715445e-10
26.877076411960136 0.008176740337709086 3.2135467072586204e-5 1.2297938482525327e-9
26.910299003322258 0.011665912836624224 4.6573320225447324e-5 1.7243408011278468e-9
26.943521594684388 0.01512717596718919 6.123542242583836e-5 2.186674135430546e-9
26.976744186046517 0.018556041629465274 7.602718824942105e-5 2.609772212838175e-9
27.00996677740864 0.021948118974312657 9.08509763026573e-5 2.9871323746893272e-9
27.04318936877077 0.025299113264682416 0.00010560670693720484 3.3128883958393527e-9
27.07641196013289 0.028604825368144782 0.00012019251913785155 3.5819204423319142e-9
27.10963455149502 0.031861151901650585 0.00013450546369050194 3.789955477100219e-9
27.142857142857142 0.035064086038497505 0.00014844222933949042 3.933656139878871e-9
27.17607973421927 0.03820971897683527 0.00016189989824391885 4.0106962442500255e-9
27.209302325581394 0.04129424205864925 0.000174776726642508 4.019821186090401e-9
27.242524916943523 0.04431394951817405 0.00018697294623865106 3.960891742978879e-9
27.275747508305653 0.047265241829021254 0.0001983915814242604 3.834909962173548e-9
27.308970099667775 0.05014462961009926 0.00020893927707566864 3.6440260838267755e-9
27.342192691029904 0.05294873804165583 0.0002185271312801316 3.3915257238993308e-9
27.375415282392026 0.05567431173459107 0.00022707152699050597 3.0817968448934246e-9
27.408637873754156 0.05831821998868339 0.00023449495626185336 2.7202763686460247e-9
27.441860465116278 0.06087746236855147 0.00024072683039999708 2.3133766300521337e-9
27.475083056478407 0.06334917452026378 0.0002457042690523699 1.868392229220965e-9
27.50830564784053 0.06573063414647831 0.00024937286099887743 1.3933882072250427e-9
27.54152823920266 0.06801926705406182 0.0002516873891589644 8.970708418042781e-10
27.57475083056479 0.07021265318527889 0.0002526125121238418 3.886427282433897e-10
27.60797342192691 0.07230853254205355 0.00025212339435417083 1.223558291186021e-10
27.64119601328904 0.07430481091244041 0.0002502062770566564 6.262167442511102e-10
27.674418604651162 0.07619956530941753 0.000246858981672266 1.1132427021587789e-9
27.70764119601329 0.07799104903443872 0.00024209133787805062 1.573931349461629e-9
27.740863787375414 0.07967769628180953 0.000235925528027821 1.9991618773693295e-9
27.774086378737543 0.08125812620492134 0.00022839634003865596 2.380380536717767e-9
27.807308970099665 0.08273114637154877 0.00021955132087481808 2.7097814597824176e-9
27.840531561461795 0.0840957555427816 0.0002094508229927894 2.9804790551708935e-9
27.873754152823924 0.08535114571853374 0.00019816793639589798 3.186668196384365e-9
27.906976744186046 0.08649670340186148 0.00018578829930949499 3.323768447311689e-9
27.940199335548176 0.08753201004433983 0.00017240978093374952 3.388548663929243e-9
27.973421926910298 0.08845684164531228 0.00015814203026657368 3.37922848496907e-9
28.006644518272427 0.08927116748876587 0.0001431058856204312 3.2955534784376325e-9
28.039867109634553 0.08997514801265594 0.00012743264019075462 3.1388410476074705e-9
28.07308970099668 0.09056913181655042 0.00011126315987708909 2.911994620155381e-9
28.106312292358805 0.09105365182422895 9.474685051873762e-5 2.619484146707288e-9
28.13953488372093 0.09142942062820243 7.804047279194626e-5 2.267291517761991e-9
28.17275747508306 0.0916973250528172 6.130680423363231e-5 1.862820166636664e-9
28.205980066445186 0.09185841998150392 4.471314921483465e-5 1.4147688546106817e-9
28.23920265780731 0.09191392150169354 2.8429699193769243e-5 9.329704247267786e-10
28.272425249169437 0.09186519942783972 1.2627747240673415e-5 4.2819715246202705e-10
28.305647840531563 0.09171376926875566 2.522237348149357e-6 8.806479780143577e-11
28.33887043189369 0.09146128371005005 1.685266653459233e-5 6.03868396682838e-10
28.372093023255818 0.09110952368578669 3.0201013138655705e-5 1.1070819283391063e-9
28.40531561461794 0.09066038911562037 4.241210022029994e-5 1.585683098348989e-9
28.43853820598007 0.09011588938456218 5.3340485374026284e-5 2.028064980235121e-9
28.471760797342196 0.08947813364229493 6.285292234344672e-5 2.4233469024431604e-9
28.50498338870432 0.08874932099763605 7.083087944964608e-5 2.7616826539459372e-9
28.538205980066447 0.0879317306814357 7.717309122187343e-5 3.0345577744090494e-9
28.571428571428573 0.0870277122479987 8.179811632163851e-5 3.2350672231235296e-9
28.604651162790702 0.08603967588116036 8.464687136077358e-5 3.3581644197930685e-9
28.637873754152825 0.08497008286653272 8.568510652980962e-5 3.40087255044152e-9
28.671096345514954 0.0838214362863116 8.490578507406042e-5 3.3624491638329296e-9
28.704318936877076 0.08259627198751625 8.233132457845832e-5 3.2444954777404584e-9
28.737541528239205 0.08129714986874571 7.801565374456688e-5 3.0510024984265497e-9
28.770764119601335 0.07992664552460173 7.204603385785351e-5 2.7883270564205154e-9
28.803986710963457 0.07848734228093783 6.454458944127698e-5 2.4650921989267055e-9
28.837209302325586 0.07698182364818867 5.566948766050139e-5 2.092008070620273e-9
28.87043189368771 0.07541266621425202 4.5615700871518716e-5 1.6816114701440391e-9
28.903654485049838 0.07378243299283693 3.4615281265059433e-5 1.2479246907643564e-9
28.93687707641196 0.07209366723795005 2.293707084411722e-5 8.060370313757163e-10
28.97009966777409 0.07034888673024231 1.0885763949456588e-5 3.716154765705718e-10
29.003322259136212 0.06855057853641648 1.1997667971697e-6 3.9645545231737454e-11
29.03654485049834 0.06670119423873329 1.2948976950198777e-5 4.126217638098734e-10
29.069767441860463 0.06480314562796569 2.3963091959489483e-5 7.333866487384168e-10
29.102990033222593 0.06285880084984627 3.381959441922999e-5 9.89847706600903e-10
29.136212624584722 0.06087048099221484 4.207787487803895e-5 1.1723664120580271e-9
29.169435215946844 0.058840457097644565 4.828617234745896e-5 1.2743331020860288e-9
29.202657807308974 0.056770947584304544 5.198993906255204e-5 1.292665003825815e-9
29.235880398671096 0.0546641160561929 5.274177273024605e-5 1.22819308199502e-9
29.269102990033225 0.052522069482605245 5.011306838937052e-5 1.0859018749675947e-9
29.302325581395348 0.05034685672579558 4.370755103107203e-5 8.749862879137559e-10
29.335548172757477 0.0481404673951561 3.317685921482684e-5 6.086908374729035e-10
29.3687707641196 0.045904831005932255 1.8238358990158347e-5 3.039005756418829e-10
29.40199335548173 0.0436418164203963 1.3046235655984508e-6 1.9540580853588625e-11
29.435215946843858 0.04135323154956253 2.553995400526351e-5 3.39798480415726e-10
29.46843853820598 0.039040823293840086 5.4421019453103184e-5 6.343046293500235e-10
29.50166112956811 0.03670627770154388 8.773802237558341e-5 8.812805896732699e-10
29.53488372093023 0.03435122032481006 0.00012508601543439793 1.061487095059097e-9
29.56810631229236 0.03197721675320073 0.00016582944681124966 1.1601220041150576e-9
29.601328903654483 0.029585773306152398 0.00020906297840818497 1.1687508101318555e-9
29.634551495016613 0.02717833786629473 0.0002535683341826697 1.0871033209944715e-9
29.66777408637874 0.024756300836658033 0.0002977669344564257 9.245087395667127e-10
29.700996677740864 0.022320996205742422 0.0003396680777641294 7.006669513176724e-10
29.734219269102994 0.01987370270546863 0.00037681245057233766 4.453643927519837e-10
29.767441860465116 0.01741564504800787 0.00040621078670092007 1.9663623571803807e-10
29.800664451827245 0.014947995228509684 0.00042427757792571063 3.2496629231673072e-12
29.83388704318937 0.012471873881745374 0.0004267598787645197 1.1476023899104388e-10
29.867109634551497 0.00998835168162679 0.00040866148738496853 1.1196331766244707e-10
29.900332225913623 0.007498450773516815 0.0003641631727513518 1.557808693698216e-12
29.93355481727575 0.005003146230134552 0.00028654022910925544 1.7035646140975336e-10
29.966777408637874 0.0025033675227290938 0.00016807957401637668 2.5668510581287114e-10
30.000000000000004 0.0 0.0 0.0


==> data/fig3-frequency/iglcork-freq-realres-data_trefoil-knot-10.0-30.0-1.0e-10_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 2.2459962777213497e-15 2.2465195246597293e-15 2.2459655160030462e-15
10.033222591362126 0.004010006770010973 5.868399875797383e-7 4.9492278845429644e-11
10.066445182724252 0.007932053847807343 8.211699692554809e-7 6.466442511877412e-11
10.09966777408638 0.0117714236089314 8.042516528543059e-7 5.904071632999624e-11
10.132890365448505 0.015533899487824118 6.197223706727543e-7 4.234727894889292e-11
10.16611295681063 0.019225740022604396 3.3572856541291335e-7 2.1334601906613144e-11
10.199335548172757 0.022853645002072535 6.7291333567299826e-9 8.305156847475703e-13
10.232558139534884 0.026424713549387194 3.248783152643298e-7 1.7639144456664512e-11
10.26578073089701 0.0299463941802741 6.272440589362004e-7 3.1430230799646095e-11
10.299003322259136 0.033426427106301615 8.776453139291218e-7 4.046724807852176e-11
10.332225913621262 0.03687277930786637 1.0611562674692905e-6 4.487944146752963e-11
10.365448504983387 0.04029357316588754 1.1694138069614028e-6 4.5203987427075345e-11
10.398671096345515 0.04369700970225931 1.1994838483560858e-6 4.220964209413661e-11
10.43189368770764 0.0470912877212585 1.1528311322107571e-6 3.676543064706112e-11
10.465116279069766 0.050484520351385426 1.0343927689955663e-6 2.974629411751911e-11
10.498338870431894 0.05388465064415656 8.517536155377547e-7 2.1967723920176797e-11
10.53156146179402 0.057299367980436756 6.144197855218848e-7 1.4148960566384194e-11
10.564784053156146 0.060736027056926156 3.3318545053730804e-7 6.9234181432743125e-12
10.598006644518273 0.0642015711714004 1.9587241079498277e-8 1.7610378221124194e-12
10.631229235880399 0.06770246139683664 3.1455988893791704e-7 5.108032170905158e-12
10.664451827242525 0.07124461303880769 6.575517617518665e-7 8.681347402642839e-12
10.697674418604652 0.07483334051962984 9.98115571179621e-7 1.0870373956490674e-11
10.730897009966778 0.07847331154262478 1.3256685137704293e-6 1.1658830313123484e-11
10.764119601328904 0.08216851107858299 1.630520873389359e-6 1.1167059855001448e-11
10.79734219269103 0.08592221540255562 1.9040298102543556e-6 9.593833498541636e-12
10.830564784053156 0.08973697610975385 2.138709788961784e-6 7.202954822000098e-12
10.863787375415283 0.0936146137691544 2.328305262497431e-6 4.37930821443312e-12
10.897009966777409 0.09755622064343843 2.467830786235264e-6 2.333129954840522e-12
10.930232558139535 0.10156217172104254 2.553583277886499e-6 3.999595592230672e-12
10.96345514950166 0.10563214317330245 2.5831306580854766e-6 7.011042308911621e-12
10.996677740863786 0.1097651372661346 2.5552805858219414e-6 9.858360053459633e-12
11.029900332225914 0.11395951271779203 2.470032534730501e-6 1.218814433436612e-11
11.06312292358804 0.11821301949606967 2.328515978870199e-6 1.3812762708747639e-11
11.096345514950166 0.12252283708288554 2.1329170719940945e-6 1.461089570516887e-11
11.129568106312291 0.12688561529387768 1.8863958050205822e-6 1.4510237920305706e-11
11.162790697674419 0.13129751681806046 1.5929953722924233e-6 1.3484964642445518e-11
11.196013289036545 0.13575426073102997 1.2575452123915208e-6 1.1551245882557171e-11
11.22923588039867 0.14025116632873194 8.85559023499897e-7 8.771178278519807e-12
11.262458471760796 0.14478319672277096 4.831289402877811e-7 5.281130928459656e-12
11.295681063122922 0.14934500172897677 5.681696721450599e-8 1.879003037079355e-12
11.32890365448505 0.15393095966582676 3.8645524615304244e-7 4.503076994541775e-12
11.362126245847175 0.15853521775679946 8.395172530932636e-7 9.557900744665012e-12
11.395348837209303 0.16315173089976 1.295060195554267e-6 1.499389230598665e-11
11.428571428571429 0.1677742986269061 1.7457456697198222e-6 2.054851888784312e-11
11.461794019933555 0.1723966001307212 2.1843119765088316e-6 2.6042721638347743e-11
11.495016611295682 0.17701222727524146 2.603676671520609e-6 3.1316066478058894e-11
11.528239202657808 0.18161471554853165 2.997034343700132e-6 3.6221750997398286e-11
11.561461794019934 0.18619757294220105 3.357948566682503e-6 4.062823037520594e-11
11.59468438538206 0.19075430676807087 3.680437043499851e-6 4.442195375097882e-11
11.627906976744187 0.19527844844136552 3.959049012537282e-6 4.7508968920965935e-11
11.661129568106313 0.19976357627490574 4.188934084118023e-6 4.981720079390181e-11
11.69435215946844 0.20420333634039864 4.3659018088314575e-6 5.1297412595864393e-11
11.727574750830566 0.2085914614616076 4.486471370015043e-6 5.1923271287886384e-11
11.760797342192692 0.21292178841054693 4.5479109793164695e-6 5.169153954936539e-11
11.794019933554818 0.2171882733822722 4.548266684862621e-6 5.062156557899847e-11
11.827242524916944 0.2213850058267349 4.486380470132333e-6 4.875285939498601e-11
11.86046511627907 0.22550622071787316 4.361897701203526e-6 4.614467627107736e-11
11.893687707641195 0.2295463093407855 4.175264117061834e-6 4.2872738923044435e-11
11.926910299003321 0.23349982867782793 3.927712760421157e-6 3.9027390615634346e-11
11.960132890365447 0.2373615094738085 3.621241351587457e-6 3.471070574115802e-11
11.993355481727573 0.24112626305937065 3.2585807874802904e-6 3.0033098671922615e-11
12.026578073089702 0.24478918701017321 2.8431555445237703e-6 2.5110936419445037e-11
12.059800664451828 0.24834556971773003 2.3790368857048334e-6 2.0062997963148246e-11
12.093023255813954 0.251790893945842 1.870889840669165e-6 1.500801412250634e-11
12.12624584717608 0.25512083944438047 1.3239150049568365e-6 1.0060762704547454e-11
12.159468438538205 0.25833128468993793 7.437862242560422e-7 5.330915141843027e-12
12.192691029900331 0.2614183078205287 1.3658525488244898e-7 9.195265525202114e-13
12.225913621262459 0.26437818682904973 4.912655304197338e-7 3.085428561058583e-12
12.259136212624584 0.26720739907775726 1.1330713473169872e-6 6.603885983031188e-12
12.29235880398671 0.2699026201934684 1.7819331563412251e-6 9.573416771860907e-12
12.325581395348838 0.2724607224006858 2.430814843098225e-6 1.194618732878347e-11
12.358803986710964 0.2748787723472495 3.0726086557697515e-6 1.369001268202708e-11
12.392026578073091 0.27715402847459325 3.700198172790725e-6 1.4789661547202528e-11
12.425249169435217 0.27928393798212936 4.3065182554415015e-6 1.5246151123090398e-11
12.458471760797343 0.2812661334327835 4.884611527328713e-6 1.5077338392146052e-11
12.491694352159469 0.2830984290441785 5.427681066870175e-6 1.4316373527320212e-11
12.524916943521594 0.28477881670754523 5.9291391292886354e-6 1.3011207349657616e-11
12.55813953488372 0.286305461774034 6.382651823947461e-6 1.1223892837476677e-11
12.591362126245846 0.28767669864570833 6.7821797921243915e-6 9.028529893602475e-12
12.624584717607975 0.2888910262062742 7.122015025797284e-6 6.51254682604897e-12
12.657807308970101 0.2899471031243146 7.39681404951889e-6 3.78523428604529e-12
12.691029900332227 0.2908437430596812 7.601627744644821e-6 1.1626832984067802e-12
12.724252491694353 0.2915799098016139 7.73192814468376e-6 2.346947491608333e-12
12.757475083056478 0.2921547123651326 7.783632555995209e-6 5.146045784817225e-12
12.790697674418604 0.2925674000703895 7.753125344439836e-6 7.851184723265933e-12
12.82392026578073 0.2928173576277882 7.63727773763399e-6 1.0311461444069651e-11
12.857142857142856 0.29290410024998 7.433465932839251e-6 1.2426004013500925e-11
12.890365448504982 0.29282726881019916 7.1395877727487216e-6 1.4107586622106633e-11
12.923588039867111 0.2925866250648384 6.754078179462308e-6 1.5279510706319634e-11
12.956810631229237 0.2921820469567284 6.275923473700217e-6 1.587650760829821e-11
12.990033222591363 0.29161352401421947 5.704674637381558e-6 1.5846922393001347e-11
13.023255813953488 0.29088115285991073 5.040459486211862e-6 1.5152629251390825e-11
13.056478405315614 0.28998513284169 4.283993667565222e-6 1.376953950117642e-11
13.08970099667774 0.2889257617976958 3.436590313910651e-6 1.1690429778029236e-11
13.122923588039868 0.28770343196581655 2.500168123199759e-6 8.92325496772226e-12
13.156146179401993 0.28631862604748093 1.4772575883970644e-6 5.492555035536576e-12
13.18936877076412 0.284771913434676 3.710050542260888e-7 1.4508711651449182e-12
13.222591362126245 0.28306394660843776 8.148257688177116e-7 3.2085529872737647e-12
13.255813953488373 0.28119545771646626 2.0758551760850967e-6 8.33132941076553e-12
13.2890365448505 0.27916725533694653 3.4070921569646404e-6 1.387685574340797e-11
13.322259136212626 0.2769802214352693 4.802942735287406e-6 1.974682987190484e-11
13.355481727574752 0.274635308519954 6.257222368644106e-6 2.583529188097193e-11
13.388704318936878 0.2721335370038102 7.763172724942457e-6 3.2028198692067954e-11
13.421926910299003 0.26947599277620654 9.313483171307946e-6 3.8205345153874055e-11
13.455149501661129 0.2666638249921746 1.0900317242402943e-5 4.424107432914111e-11
13.488372093023255 0.2636982440840586 1.251534431601899e-5 5.0007839554577675e-11
13.52159468438538 0.26058052000147275 1.414977668352579e-5 5.537773300183528e-11
13.55481727574751 0.257311980685437 1.579441213287248e-5 6.022538144139047e-11
13.588039867109636 0.25389401078277274 1.743968209261295e-5 6.442959726998194e-11
13.621262458471762 0.25032805060709806 1.9075705341504248e-5 6.787656816103175e-11
13.654485049833887 0.24661559535312663 2.069234719438507e-5 7.046025091010686e-11
13.687707641196013 0.2427581945713766 2.227928399953674e-5 7.208743184901562e-11
13.720930232558139 0.2387574519109081 2.3826072718089358e-5 7.267679270491202e-11
13.754152823920265 0.23461502513825302 2.532222524302566e-5 7.216250340523264e-11
13.78737541528239 0.23033262644136107 2.6757287054914864e-5 7.049485880692851e-11
13.820598006644518 0.22591202302806984 2.812091968901371e-5 6.764201126976946e-11
13.853820598006646 0.22135503802942214 2.9402986414988466e-5 6.359116150057574e-11
13.887043189368772 0.2166635517189733 3.059364042323085e-5 5.834863903933698e-11
13.920265780730897 0.2118395030601637 3.168341471147731e-5 5.1941069275474797e-11
13.953488372093023 0.206884891594831 3.2663312775376524e-5 4.441523762031879e-11
13.986710963455149 0.2018017796869854 3.352489912109876e-5 3.5838775059714834e-11
14.019933554817277 0.19659229513708049 3.426038851396764e-5 2.6297862034199562e-11
14.053156146179402 0.19125863418320335 3.4862732830708374e-5 1.59001157119747e-11
14.086378737541528 0.18580306490685103 3.5325704288295094e-5 4.788030867059883e-12
14.119601328903654 0.18022793106221704 3.564397380895035e-5 7.013989239077385e-12
14.15282392026578 0.17453565634927098 3.5813183219203004e-5 1.917832120598185e-11
14.186046511627909 0.16872874915225047 3.583001000594434e-5 3.1633414918808965e-11
14.219269102990035 0.16280980776657805 3.569222333652374e-5 4.4191861322712205e-11
14.25249169435216 0.1567815261385795 3.5398730128445796e-5 5.666722748031237e-11
14.285714285714286 0.15064670014376766 3.494960999798158e-5 6.886958589912703e-11
14.318936877076412 0.14440823443077727 3.434613803229982e-5 8.060552296488198e-11
14.352159468438538 0.1380691498592969 3.359079447329149e-5 9.168262569559895e-11
14.385382059800664 0.13163259156149332 3.268726054401011e-5 1.0191112767159642e-10
14.41860465116279 0.12510183765745952 3.1640399869662896e-5 1.111069073302937e-10
14.451827242524915 0.11848030865600342 3.0456225151708812e-5 1.1909540095982085e-10
14.485049833887045 0.11177157757270481 2.9141850022595095e-5 1.257128957844726e-10
14.51827242524917 0.10497938079732648 2.770542626908867e-5 1.3081063963749864e-10
14.551495016611296 0.0981076297425596 2.615606691977452e-5 1.3425596970595352e-10
14.584717607973422 0.09116042330531854 2.450375600111127e-5 1.359354539083578e-10
14.617940199335548 0.08414206117051573 2.2759246078184475e-5 1.35758006778058e-10
14.651162790697674 0.07705705798509499 2.0933945010587e-5 1.3365399654606238e-10
14.6843853820598 0.06991015842708093 1.9039793677706278e-5 1.2958016565903588e-10
14.717607973421927 0.06270635319023828 1.7089136704007277e-5 1.2351735197539492e-10
14.750830564784053 0.055450895899396065 1.5094588471771988e-5 1.1547482267752961e-10
14.78405315614618 0.04814932096442033 1.3068896968413982e-5 1.0548792860884808e-10
14.817275747508306 0.04080746237186272 1.1024808127650877e-5 9.361934363223832e-11
14.850498338870432 0.033431473402111084 8.974933506086185e-6 7.9959372677133e-11
14.883720930232558 0.026027847246207582 6.931624108678014e-6 6.462366606574759e-11
14.916943521594686 0.018603438479812908 4.90685317551361e-6 4.775344182897526e-11
14.950166112956811 0.01116548533172063 2.912110574696693e-6 2.951411413283476e-11
14.983388704318937 0.0037216326603824053 9.583112134362092e-7 1.0091345092481612e-11
15.016611295681063 0.0037200444765156837 9.442804763770328e-7 1.0308613587916459e-11
15.049833887043189 0.011151016807743547 2.7861083792122536e-6 3.1462847912125996e-11
15.083056478405318 0.018562276576815376 4.558363816490938e-6 5.313463657517582e-11
15.116279069767444 0.025944313245430263 6.253005553460647e-6 7.507630072400313e-11
15.14950166112957 0.03328708945663994 7.86276102202776e-6 9.703214075872438e-11
15.182724252491695 0.04058001760182805 9.381109836820065e-6 1.187431351683833e-10
15.215946843853821 0.04781193740305297 1.0802251455270911e-5 1.3994919283918067e-10
15.249169435215947 0.054971094998136086 1.2121059587168451e-5 1.6039349256486582e-10
15.282392026578073 0.06204512410051935 1.3333026564021281e-5 1.798261127341963e-10
15.315614617940199 0.06902102989916983 1.4434201468316027e-5 1.9800766628791994e-10
15.348837209302324 0.07588517646570761 1.5421126113022762e-5 2.147124058023508e-10
15.38205980066445 0.08262327854558543 1.629077314241476e-5 2.2973207933067502e-10
15.41528239202658 0.08922039872653412 1.7040490408801905e-5 2.428789438413078e-10
15.448504983388705 0.09566095109857554 1.7667955436399392e-5 2.5398838593619016e-10
15.481727574750831 0.10192871264322609 1.817114320371763e-5 2.629209810743802e-10
15.514950166112957 0.10800684371109563 1.8548309685149828e-5 2.6956589258737285e-10
15.548172757475083 0.11387791906232536 1.8797992634733463e-5 2.738419059660331e-10
15.581395348837209 0.11952397104683385 1.8919030055027856e-5 2.756982210539202e-10
15.614617940199336 0.12492654658343678 1.8910595706321237e-5 2.751160899612173e-10
15.647840531561462 0.1300667796492915 1.877224997012498e-5 2.7210925617286073e-10
15.681063122923588 0.13492548100270874 1.8504003482665153e-5 2.667234657945378e-10
15.714285714285715 0.13948324682052612 1.8106390154101405e-5 2.5903537539992326e-10
15.747508305647841 0.14372058782174685 1.758054568804091e-5 2.491529868105676e-10
15.780730897009967 0.14761808025703016 1.6928287358011895e-5 2.3721308098462717e-10
15.813953488372094 0.15115653985282393 1.6152190740146422e-5 2.233788542546241e-10
15.84717607973422 0.15431721939441748 1.5255659236772473e-5 2.0783887026459611e-10
15.880398671096346 0.15708203010004407 1.4242982566955704e-5 1.9080327166710473e-10
15.913621262458472 0.15943378626756644 1.311938091334288e-5 1.7250087366788492e-10
15.946843853820598 0.16135647186059954 1.1891032035634697e-5 1.531765750320076e-10
15.980066445182723 0.1628355267430947 1.0565079397494909e-5 1.3308606093152374e-10
16.01328903654485 0.16385814918097152 9.149620083415582e-6 1.1249424681885504e-10
16.046511627906977 0.1644136100282413 7.653672047526749e-6 9.167034159014456e-11
16.079734219269103 0.16449357273853402 6.087120990678125e-6 7.088335222265002e-11
16.11295681063123 0.16409241204157843 4.460647784443169e-6 5.039904655442441e-11
16.146179401993354 0.16320752286355902 2.7856379984300798e-6 3.047750211090579e-11
16.179401993355484 0.16183960993095578 1.0740755741543312e-6 1.1371876229269727e-11
16.21262458471761 0.15999294757158627 6.615769201437975e-7 6.746308530376014e-12
16.245847176079735 0.15767559861413777 2.408508713906222e-6 2.3544350512736043e-11
16.27906976744186 0.15489958108889018 4.1536989933341195e-6 3.890758201638023e-11
16.312292358803987 0.15168097174047215 5.884059790319031e-6 5.2650875432780814e-11
16.345514950166116 0.14803993625323966 7.5865805873129544e-6 6.462713489256067e-11
16.378737541528242 0.14400067760759688 9.248471697570238e-6 7.471806656105774e-11
16.411960132890368 0.139591296138887 1.0857303679183814e-5 8.283506318497874e-11
16.445182724252494 0.1348435576200195 1.240114023818508e-5 8.891840428981582e-11
16.47840531561462 0.12979256894370142 1.3868662377837753e-5 9.294083392737408e-11
16.511627906976745 0.12447636459692539 1.5249281855412288e-5 9.490384470509463e-11
16.54485049833887 0.11893541091018103 1.653324236496455e-5 9.484046772665459e-11
16.578073089700997 0.11321203880272393 1.771170719603287e-5 9.281294868908322e-11
16.611295681063122 0.10734981919155775 1.8776832510123895e-5 8.891274728812686e-11
16.644518272425252 0.1013928981471516 1.9721825720059598e-5 8.325630256844795e-11
16.677740863787378 0.09538531105003273 2.0540988772520542e-5 7.598698166288994e-11
16.710963455149503 0.0893702962637074 2.1229746482223992e-5 6.727005864636891e-11
16.74418604651163 0.08338962908902538 2.178466033779219e-5 5.729107827321296e-11
16.777408637873755 0.0774829959779328 2.220342841986807e-5 4.62516585711458e-11
16.81063122923588 0.07168742721388568 2.248487234150059e-5 3.436997118409169e-11
16.843853820598007 0.06603680363978658 2.262891224881845e-5 2.1874067183161097e-11
16.877076411960132 0.06056144972037982 2.2636531056066707e-5 9.006987044141008e-12
16.910299003322258 0.05528782149517835 2.2509729203848387e-5 4.071742565991678e-12
16.943521594684388 0.0502382940593135 2.2251471271397006e-5 1.6957116877686272e-11
16.976744186046513 0.045431049348530185 2.1865625775115355e-5 2.953091714125114e-11
17.00996677740864 0.04088006142065399 2.1356899516243023e-5 4.153469767830081e-11
17.043189368770765 0.03659517329628948 2.0730767727695425e-5 5.274367289091658e-11
17.07641196013289 0.032582256870045095 1.9993401297298766e-5 6.294505037048446e-11
17.109634551495017 0.028843445495077023 1.9151592162698776e-5 7.194142114656031e-11
17.142857142857142 0.025377427585875762 1.8212677930722946e-5 7.955327266875348e-11
17.176079734219268 0.02217978893386663 1.718446665013832e-5 8.56202122564824e-11
17.209302325581394 0.01924339130397169 1.6075162519910413e-5 9.000460057360527e-11
17.242524916943523 0.01655877516822935 1.489329323920468e-5 9.259112208783187e-11
17.27574750830565 0.014114575014302468 1.3647639526901049e-5 9.329057611576783e-11
17.308970099667775 0.011897936426855922 1.2347167279082029e-5 9.203884762791073e-11
17.3421926910299 0.009894924984715937 1.1000962673851799e-5 8.879974192568825e-11
17.375415282392026 0.008090917886331784 9.618170471345402e-6 8.356327313506592e-11
17.408637873754152 0.006470970094032263 8.207935632619962e-6 7.634704894876723e-11
17.441860465116278 0.005020147700786333 6.779348336540087e-6 6.719562761917656e-11
17.475083056478404 0.0037238222347963715 5.341392385231475e-6 5.617966298356169e-11
17.50830564784053 0.002567920805855683 3.902896952015111e-6 4.3394996995657574e-11
17.54152823920266 0.0015391284315790237 2.4724915691276164e-6 2.8961843035984302e-11
17.574750830564785 0.0006250405880853491 1.05856425869505e-6 1.3022215523063964e-11
17.60797342192691 0.00018573402849696318 3.3077734529515774e-7 4.2613194953828684e-12
17.641196013289036 0.0009035184765944853 1.6877420057612765e-6 2.2707635639195288e-11
17.674418604651162 0.0015375562066376365 3.0048881662051093e-6 4.2119209589922176e-11
17.707641196013288 0.0020960375164793795 4.275154626949361e-6 6.228553263110725e-11
17.740863787375414 0.0025861566457678615 5.491888730376947e-6 8.29850975838369e-11
17.774086378737543 0.0030141915702320363 6.648872129209944e-6 1.039880430018365e-10
17.80730897009967 0.00338559842618656 7.740344222829198e-6 1.2505913074660364e-10
17.840531561461795 0.0037051129621100995 8.761023286914976e-6 1.459609916858844e-10
17.87375415282392 0.003976852371053758 9.706125340692162e-6 1.66456838825574e-10
17.906976744186046 0.004204412150741072 1.057138072344314e-5 1.863123209646003e-10
17.940199335548172 0.004390954097876561 1.135304838610935e-5 2.053006218691514e-10
17.9734219269103 0.004539283011798743 1.2047927847784029e-5 2.232022922757825e-10
18.006644518272427 0.004651911033842183 1.2653368778176117e-5 2.3981100597576557e-10
18.039867109634553 0.004731109695202734 1.3167278142336263e-5 2.5493335316144646e-10
18.07308970099668 0.004778950639824391 1.3588124852603678e-5 2.683919278850124e-10
18.106312292358805 0.004797336614252879 1.3914941869340632e-5 2.800282983133711e-10
18.13953488372093 0.004788024683555757 1.4147325682279287e-5 2.8970413069594457e-10
18.17275747508306 0.004752643767301613 1.4285433138722009e-5 2.973019792633241e-10
18.205980066445186 0.004692708528782913 1.4329975567856382e-5 3.0272843384185285e-10
18.23920265780731 0.004609631435564255 1.4282210185364108e-5 3.0591299662656365e-10
18.272425249169437 0.004504734483362327 1.41439287731079e-5 3.068109621557944e-10
18.305647840531563 0.0043792616811933706 1.3917443636884548e-5 3.054026603285434e-10
18.33887043189369 0.004234392973987614 1.3605570897213929e-5 3.016935657073352e-10
18.372093023255815 0.004071259866251137 1.321161114325623e-5 2.9571442478797807e-10
18.40531561461794 0.003890962637667975 1.2739327554040213e-5 2.875206359895837e-10
18.438538205980066 0.003694588732765195 1.2192921578640992e-5 2.771924064033859e-10
18.471760797342196 0.003483231677711799 1.1577006298747737e-5 2.6483233730835836e-10
18.50498338870432 0.0032580097353438384 1.0896577628794231e-5 2.505651102318498e-10
18.538205980066447 0.0030200834537351764 1.0156983514529111e-5 2.345360102487902e-10
18.571428571428573 0.002770671286394352 9.363891318272942e-6 2.1690838204578702e-10
18.6046511627907 0.0025110625502135107 8.523253608954773e-6 1.9786258492345929e-10
18.637873754152825 0.0022426271245228704 7.64127254606147e-6 1.775930055883824e-10
18.67109634551495 0.0019668214633347995 6.7243631145899815e-6 1.563066398372019e-10
18.704318936877076 0.0016851906764763678 5.7791154453081306e-6 1.3421971237469955e-10
18.737541528239202 0.0013993666188432926 4.812256453171858e-6 1.1155685447767899e-10
18.77076411960133 0.0011110620986354508 3.830611064617355e-6 8.854556756180273e-11
18.803986710963457 0.0008220614664179436 2.8410632691302244e-6 6.541683580218451e-11
18.837209302325583 0.0005342079718150661 1.8505172591437925e-6 4.239990594383177e-11
18.87043189368771 0.0002493883706301031 8.658588857664336e-7 1.97212329432583e-11
18.903654485049834 3.0484667825916026e-5 1.0608231562693009e-7 2.3989886948122254e-12
18.93687707641196 0.0003034917642943469 1.0585703038876747e-6 2.3748766189099602e-11
18.970099667774086 0.0005677270413802334 1.9849987141923437e-6 4.412670459153093e-11
19.003322259136212 0.0008213187491857308 2.8789258156512555e-6 6.334515993946094e-11
19.036544850498338 0.001062449737233879 3.7341080773978894e-6 8.123110898331268e-11
19.069767441860463 0.0012893772470191185 4.544532164376742e-6 9.762922298521593e-11
19.102990033222593 0.0015004515530596609 5.304445207738226e-6 1.1240285361410458e-10
19.13621262458472 0.0016941330424068786 6.008383213995664e-6 1.2543495413805004e-10
19.169435215946844 0.0018690073903642735 6.651197512272914e-6 1.3663108081265336e-10
19.20265780730897 0.0020237985612727404 7.22807911643508e-6 1.4591862014067957e-10
19.235880398671096 0.002157379435472235 7.734580944083842e-6 1.5324847063914012e-10
19.269102990033222 0.0022687799350309024 8.16663782971119e-6 1.585951056388016e-10
19.302325581395348 0.0023571925900989 8.520584271148847e-6 1.619566987200886e-10
19.335548172757473 0.0024219755532243078 8.793169912259122e-6 1.6335522440384762e-10
19.3687707641196 0.002462653129703174 8.981572711506738e-6 1.6283544361710074e-10
19.40199335548173 0.0024789139468289947 9.083409842548646e-6 1.604656358805695e-10
19.435215946843854 0.0024706069330889704 9.096746294445754e-6 1.5633400401198484e-10
19.46843853820598 0.002437735319170882 9.020101239179287e-6 1.5055029180528215e-10
19.501661129568106 0.00238044890557776 8.85245216114164e-6 1.4324221953523653e-10
19.53488372093023 0.002299034866407809 8.593236823440062e-6 1.345549942735719e-10
19.56810631229236 0.0021939073752414977 8.242353097644915e-6 1.2464883457781282e-10
19.601328903654487 0.0020655963470599817 7.800156717750014e-6 1.1369646508829596e-10
19.634551495016613 0.0019147355900299575 7.267457013419696e-6 1.0188183645147608e-10
19.66777408637874 0.0017420506530922244 6.645510684704925e-6 8.939675320696365e-11
19.700996677740864 0.0015483466403876692 5.936013681855265e-6 7.643903352313478e-11
19.73421926910299 0.001334496242278822 5.141091244636645e-6 6.320905872052813e-11
19.76744186046512 0.0011014282062643426 4.263286175908193e-6 4.9908597407238163e-11
19.800664451827245 0.0008501164405191797 3.3055454097640227e-6 3.673614026679625e-11
19.83388704318937 0.0005815699093659132 2.271204943153758e-6 2.388579719509102e-11
19.867109634551497 0.00029682344521308844 1.1639731953342543e-6 1.1544187335482919e-11
19.900332225913623 3.0704334386654357e-6 1.2087132873032994e-8 1.1246658985387962e-13
19.93355481727575 0.0003170486419318936 1.2525786335052028e-6 1.0919985151568237e-11
19.966777408637874 0.0006440435625995798 2.5527901146491083e-6 2.072910882301726e-11
20.000000000000004 0.0009829879940483944 3.907718820530074e-6 2.940760631260923e-11
20.03322259136213 0.001332819043165796 5.312093838661098e-6 3.6841537360228886e-11
20.066445182724255 0.0016924810051392677 6.76040063121499e-6 4.293783295188811e-11
20.09966777408638 0.002060927290889218 8.24690659529257e-6 4.762498309586134e-11
20.132890365448507 0.0024371214705127386 9.765687555895018e-6 5.085450032190306e-11
20.166112956810633 0.002820037506488991 1.1310655090853217e-5 5.260204887771467e-11
20.19933554817276 0.0032086592520070107 1.2875584583893215e-5 5.286755977927126e-11
20.232558139534884 0.003601979288808564 1.4454143890333589e-5 5.167596154307523e-11
20.26578073089701 0.003998997176717143 1.6039922495690463e-5 4.907618978855699e-11
20.299003322259136 0.0043987171842839205 1.762646104084568e-5 4.5142356186642625e-11
20.332225913621265 0.0048001455681581555 1.920728108165139e-5 3.997169904436134e-11
20.36544850498339 0.005202287468666658 2.0775914949607577e-5 3.3683809339263917e-11
20.398671096345517 0.005604143491297545 2.232593556439548e-5 2.642016863132176e-11
20.431893687707642 0.006004706048985124 2.3850986052216634e-5 1.8341349273244854e-11
20.46511627906977 0.0064029555481036095 2.53448090346427e-5 9.625733875287287e-12
20.498338870431894 0.006797856511860806 2.6801275417137376e-5 4.685001044430064e-13
20.53156146179402 0.007188353747573784 2.821441253782339e-5 8.927356301602216e-12
20.564784053156146 0.00757336867834071 2.9578431531162556e-5 1.8340455116569454e-11
20.59800664451827 0.007951795973581066 3.08877537401669e-5 2.7547658573222868e-11
20.6312292358804 0.00832250062566508 3.2137036054583514e-5 3.631934964261975e-11
20.664451827242527 0.00868431562993867 3.3321195023636185e-5 4.442533076614677e-11
20.697674418604652 0.009036040431487589 3.443542960689102e-5 5.1636787837776016e-11
20.730897009966778 0.00937644030310611 3.547524245568543e-5 5.7729914080111466e-11
20.764119601328904 0.009704246813718547 3.6436459583656445e-5 6.249057427197493e-11
20.79734219269103 0.010018159534937635 3.7315248351717065e-5 6.571527260623735e-11
20.830564784053156 0.010316849114805312 3.810813364760018e-5 6.721659471980755e-11
20.86378737541528 0.010598961822483995 3.881201218767735e-5 6.682451093267989e-11
20.897009966777407 0.010863125636156998 3.942416487614611e-5 6.439069073569133e-11
20.930232558139537 0.01110795790967384 3.994226716367269e-5 5.979106211322731e-11
20.963455149501662 0.011332074612505804 4.0364397356885976e-5 5.29273937095273e-11
20.996677740863788 0.0115341010939535 4.068904286744299e-5 4.373121458165896e-11
21.029900332225914 0.011712684277683535 4.0915104361372595e-5 3.216468040116204e-11
21.06312292358804 0.011866506148231032 4.1041897855298196e-5 1.8222296214358418e-11
21.096345514950166 0.011994298348397015 4.106915471392814e-5 1.933248211733752e-12
21.12956810631229 0.012094857667363642 4.099701963344177e-5 1.6640240670870628e-11
21.162790697674417 0.012167062164548333 4.0826046621513506e-5 3.739720540968963e-11
21.196013289036546 0.012209887645391106 4.055719303581966e-5 6.02039267763986e-11
21.229235880398672 0.01222242418262673 4.019181175623586e-5 8.489018427305211e-11
21.262458471760798 0.01220389236132222 3.9731641546224236e-5 1.1125162065679482e-10
21.295681063122924 0.012153658917918714 3.917879570835757e-5 1.3905084307486083e-10
21.32890365448505 0.012071251443125786 3.8535749128324216e-5 1.6801843331416074e-10
21.36212624584718 0.01195637182557742 3.7805323794237456e-5 1.9785573173568066e-10
21.395348837209305 0.011808908127449173 3.699067291529766e-5 2.282371182219133e-10
21.42857142857143 0.01162894460427976 3.609526374651052e-5 2.588132316665671e-10
21.461794019933556 0.011416769608682504 3.512285923386722e-5 2.8921389799233616e-10
21.495016611295682 0.011172881150616397 3.407749861223298e-5 3.190524501906274e-10
21.528239202657808 0.010897989924986548 3.296347706180233e-5 3.4792881771883995e-10
21.561461794019937 0.010593019659602538 3.1785324550698316e-5 3.7543550133998587e-10
21.594684385382063 0.010259104682451206 3.054778399754664e-5 4.011603929039523e-10
21.62790697674419 0.009897584655771102 2.9255788860371964e-5 4.246922104796508e-10
21.661129568106315 0.009509996475129725 2.7914440255943244e-5 4.4562680646411907e-10
21.69435215946844 0.009098063383493062 2.6528983764147995e-5 4.635698361807223e-10
21.727574750830566 0.008663681402834031 2.5104785982237264e-5 4.781437391981519e-10
21.760797342192692 0.008208903237770886 2.3647310964643093e-5 4.889919446071841e-10
21.794019933554818 0.007735919857216568 2.216209663371512e-5 4.957845437253268e-10
21.827242524916944 0.007247040009276045 2.0654731254586796e-5 4.982223332670494e-10
21.860465116279073 0.006744667971865924 1.9130830078877204e-5 4.960419847617428e-10
21.8936877076412 0.0062312798852641 1.7596012216060675e-5 4.890204578442458e-10
21.926910299003325 0.0057093990526208335 1.605587782641084e-5 4.769794247565493e-10
21.96013289036545 0.005181570629206408 1.4515985700052753e-5 4.597879524798448e-10
21.993355481727576 0.00465033615023111 1.2981831296556214e-5 4.373668293771367e-10
22.026578073089702 0.004118208368971692 1.1458825289239425e-5 4.096906385771464e-10
22.059800664451828 0.003587646890957183 9.952272681778357e-6 3.767905033667243e-10
22.093023255813954 0.003061035094543293 8.467352547540308e-6 3.3875474279088646e-10
22.12624584717608 0.002540658822202129 7.00909844781003e-6 2.9573164078274823e-10
22.15946843853821 0.0020286873089386793 5.58237955347089e-6 2.479279795700454e-10
22.192691029900335 0.0015271567827025631 4.191882535316505e-6 1.95609456131799e-10
22.22591362126246 0.001037957125833529 2.8420942535729937e-6 1.3909972049232607e-10
22.259136212624586 0.000562821924771216 1.5372852976751454e-6 7.877861278559929e-11
22.292358803986712 0.00010332215735662549 2.8149439791878895e-7 1.5079041766925132e-11
22.325581395348838 0.00033913632722693123 9.214862174178598e-7 5.151551131504398e-11
22.358803986710964 0.0007633114904801625 2.068124520818824e-6 1.2047512581046963e-10
22.39202657807309 0.0011681200265073188 3.1551613522363496e-6 1.912279837694271e-10
22.425249169435215 0.0015526287350271447 4.179622043115117e-6 2.6316637817895535e-10
22.45847176079734 0.0019160426958520172 5.138826938129942e-6 3.356513550587546e-10
22.49169435215947 0.002257690733558226 6.030400772090565e-6 4.0801955121042643e-10
22.524916943521596 0.002577008791430244 6.852280855820661e-6 4.795909006628361e-10
22.558139534883722 0.0028735219479250024 7.602724020213716e-6 5.496748314523551e-10
22.591362126245848 0.003146825897735808 8.280312276874891e-6 6.175784123501049e-10
22.624584717607974 0.003396568775284409 8.883957151279033e-6 6.826143317464732e-10
22.6578073089701 0.0036224342139666195 9.412902628313053e-6 7.441089052792016e-10
22.691029900332225 0.0038241265050873593 9.866726701175632e-6 8.014108444235829e-10
22.72425249169435 0.004001358644750078 1.024534144795674e-5 8.538980483360006e-10
22.757475083056477 0.004153843936571505 1.0548991626341466e-5 9.009869019306618e-10
22.790697674418606 0.00428129165885554 1.0778251763777355e-5 9.42140009661739e-10
22.823920265780732 0.004383407115267624 1.0934021703074787e-5 9.768730496054838e-10
22.857142857142858 0.0044598961796499855 1.1017520607068876e-5 1.0047623423110653e-9
22.890365448504983 0.004510474230907654 1.1030279414592955e-5 1.0254511933749674e-9
22.92358803986711 0.004534879166010051 1.0974131767167429e-5 1.0386559301762022e-9
22.956810631229235 0.004532887989721187 1.0851203392879458e-5 1.0441706025423075e-9
22.990033222591364 0.00450433631864936 1.0663900021388601e-5 1.0418719700253046e-9
23.02325581395349 0.004449140011323673 1.0414893832389806e-5 1.0317221586883535e-9
23.056478405315616 0.004367318049496293 1.0107108521362877e-5 1.013771332803179e-9
23.089700996677742 0.004259015749180204 9.743703027771437e-6 9.881598430890249e-10
23.122923588039868 0.004124527371730969 9.328054025078047e-6 9.551166341609484e-10
23.156146179401993 0.003964317231511017 8.8637372423076e-6 9.149602201925822e-10
23.189368770764123 0.003779038452368582 8.354507736261972e-6 8.680954634935172e-10
23.22259136212625 0.003569548604547598 7.804279225024147e-6 8.15011055882044e-10
23.255813953488374 0.0033369215508505558 7.217102594531957e-6 7.56273826460855e-10
23.2890365448505 0.0030824549405941214 6.5971437294951454e-6 6.925251392299455e-10
23.322259136212626 0.0028076729071925084 5.948660785757206e-6 6.244727289266066e-10
23.35548172757475 0.002514323646355159 5.275981060690639e-6 5.528830571883024e-10
23.38870431893688 0.002204371673760345 4.583477619660418e-6 4.785730520949152e-10
23.421926910299003 0.0018799846816504554 3.875545799196835e-6 4.0240014748617855e-10
23.455149501661133 0.001543515031533789 3.1565797798144146e-6 3.2525230290390186e-10
23.488372093023255 0.0011974760346515068 2.430949337240334e-6 2.4803685007415776e-10
23.521594684385384 0.0008445132826407012 1.7029769571614915e-6 1.7166774624070086e-10
23.554817275747514 0.000487371398562666 9.769154331382647e-7 9.70552823271102e-11
23.588039867109636 0.000128856683623747 2.569260926790946e-7 2.509275885688819e-11
23.621262458471765 0.00022820376115737146 4.5294220673661864e-7 4.335669035242691e-11
23.654485049833887 0.0005810057549972626 1.1487732091852328e-6 1.0746868488726339e-10
23.687707641196017 0.0009268138099104789 1.826802379894826e-6 1.6647398417757926e-10
23.72093023255814 0.001263008056545027 2.4834349474054108e-6 2.196682866298272e-10
23.75415282392027 0.0015871313079337697 3.1152627327241555e-6 2.6642181612464693e-10
23.78737541528239 0.0018969351211095401 3.7190797126824246e-6 3.061907776574986e-10
23.82059800664452 0.0021904235814172407 4.2918962571529435e-6 3.3852565148680646e-10
23.85382059800665 0.0024658933883823226 4.830951942334826e-6 3.630800350494942e-10
23.88704318936877 0.002721968666406272 5.333726958671784e-6 3.796164021093125e-10
23.9202657807309 0.002957628764866386 5.797952004042281e-6 3.880113133732243e-10
23.953488372093023 0.0031722271627537355 6.221616710791892e-6 3.882592550898645e-10
23.986710963455153 0.0033654994766646453 6.602976551955605e-6 3.8047505210632463e-10
24.019933554817275 0.003537558524686466 6.940558230613287e-6 3.6489350221122697e-10
24.053156146179404 0.0036888744777425473 7.233163569367904e-6 3.4186806340456215e-10
24.086378737541526 0.00382023840629021 7.479871911353182e-6 3.1186833321775206e-10
24.119601328903656 0.003932708088880031 7.680041038776208e-6 2.754740003645756e-10
24.152823920265778 0.004027535871843219 7.83330664157167e-6 2.333689196507964e-10
24.186046511627907 0.0041060797086951905 7.939580412925663e-6 1.8633188312893564e-10
24.219269102990037 0.004169700247441647 7.99904670677683e-6 1.3522770904060324e-10
24.25249169435216 0.0042196488473458076 8.01215791759623e-6 8.099473629599471e-11
24.28571428571429 0.00425695343008659 7.979628530867714e-6 2.4633767975704652e-11
24.31893687707641 0.004282310713404505 7.902427942389053e-6 3.281800808040333e-11
24.35215946843854 0.004295994193290257 7.781772081011633e-6 9.026811238985445e-11
24.385382059800662 0.004297786858644366 7.619113877514904e-6 1.4663038877164035e-10
24.41860465116279 0.0042869458846227825 7.416132651975694e-6 2.0080951623954148e-10
24.451827242524917 0.0042622036223972475 7.174722435761423e-6 2.5172829335792476e-10
24.485049833887043 0.004221805567536485 6.896979346889492e-6 2.983430171323542e-10
24.518272425249172 0.004163582320946875 6.5851879868080155e-6 3.396599645327968e-10
24.551495016611295 0.004085049515323205 6.241807044590134e-6 3.7475199614042607e-10
24.584717607973424 0.003983527718090686 5.869454012024676e-6 4.027731787284896e-10
24.61794019933555 0.003856273580065919 5.47088922899031e-6 4.2297333472872995e-10
24.651162790697676 0.0037006138277307058 5.048999213028125e-6 4.347118051735796e-10
24.6843853820598 0.003514074762529515 4.606779417346435e-6 4.37467923593736e-10
24.717607973421927 0.0032945013505834694 4.147316437166956e-6 4.3085237807367556e-10
24.750830564784053 0.003040161435096962 3.673769779905472e-6 4.1461453713105985e-10
24.784053156146182 0.0027498318657111385 3.189353256938801e-6 3.886490727286278e-10
24.817275747508308 0.0024228643122911563 2.69731609299744e-6 3.530000378691791e-10
24.850498338870434 0.002059229201008432 2.2009238225623217e-6 3.0786222852232736e-10
24.88372093023256 0.0016595366182760119 1.7034390775131618e-6 2.535814701377152e-10
24.916943521594686 0.00122503323704739 1.208102360659064e-6 1.9065202411362868e-10
24.95016611295681 0.0007575743987885814 7.18112879686248e-7 1.197102890547204e-10
24.983388704318937 0.00025957049779113403 2.366095492185635e-7 4.1529046797530585e-11
25.016611295681066 0.0002660931777942453 2.3334772978113958e-7 4.2992641464148766e-11
25.04983388704319 0.0008161639310725087 6.887964296044284e-7 1.3284132710848125e-10
25.083056478405318 0.0013871570623218334 1.1268893057982153e-6 2.269018571079895e-10
25.116279069767444 0.001975519386100514 1.544911702148543e-6 3.2397262862379004e-10
25.14950166112957 0.002577820306948684 1.9402982380726357e-6 4.2278294155976276e-10
25.1827242524917 0.003190968656636854 2.3106486746018018e-6 5.220095460750324e-10
25.21594684385382 0.003812451547377555 2.6537429703178037e-6 6.202967437409993e-10
25.24916943521595 0.004440588620526842 2.9675553163464283e-6 7.162751494487559e-10
25.282392026578073 0.005074791082550057 3.250267154333445e-6 8.085816625865546e-10
25.315614617940202 0.005715809782064604 3.5002790198209354e-6 8.958805335647744e-10
25.348837209302324 0.006365950585990786 3.716221157654608e-6 9.768814597180006e-10
25.382059800664454 0.0070292293157748 3.896962795919641e-6 1.0503609129176786e-9
25.415282392026583 0.007711434126640765 4.041620036173738e-6 1.1151793660515108e-9
25.448504983388705 0.00842006282502529 4.149562248094066e-6 1.1702994928263645e-9
25.481727574750835 0.009164108863064952 4.220416925026257e-6 1.214801304577239e-9
25.514950166112957 0.009953684430359787 4.254072932458279e-6 1.247897972760425e-9
25.548172757475086 0.010799491629473638 4.250682113565901e-6 1.2689477477910848e-9
25.58139534883721 0.011712179122223854 4.210659175834316e-6 1.2774642022206682e-9
25.614617940199338 0.012701644706403031 4.1346798847179806e-6 1.2731253170302048e-9
25.64784053156146 0.013776356259899541 4.023677481091642e-6 1.255778783815112e-9
25.68106312292359 0.014942759716402142 3.878837377366277e-6 1.2254464748371185e-9
25.71428571428572 0.016204824320646162 3.7015900913872978e-6 1.182323950223553e-9
25.74750830564784 0.0175637488347197 3.493602478919314e-6 1.126780132373846e-9
25.78073089700997 0.019017826207776107 3.2567672718334955e-6 1.0593526577166508e-9
25.813953488372093 0.020562445202994006 2.9931909911669214e-6 9.807415804270015e-10
25.847176079734222 0.02219019824621664 2.7051802989021446e-6 8.91800024554584e-10
25.880398671096344 0.023891064157677475 2.3952268560784123e-6 7.93522917183165e-10
25.913621262458474 0.025652639269942917 2.0659908049682864e-6 6.870340331893731e-10
25.946843853820596 0.02746039739166707 1.7202829720157522e-6 5.735700112704659e-10
25.980066445182725 0.029297965759624043 1.3610458948226827e-6 4.544638037566562e-10
26.013289036544855 0.03114740932220814 9.913338602555659e-7 3.3112661529166806e-10
26.046511627906977 0.03298951912512372 6.142920099303995e-7 2.0502736336972965e-10
26.079734219269106 0.03480410245292281 2.3313474320026005e-7 7.767510029783587e-11
26.11295681063123 0.036570273141894954 1.4887648189159126e-7 4.942856410201008e-11
26.146179401993358 0.038266740544881085 5.284557803476915e-7 1.7472461574210064e-10
26.17940199335548 0.039872095337839634 9.023157416598568e-7 2.967482396021476e-10
26.21262458471761 0.04136508994991476 1.2671904700079654e-6 4.140489261723363e-10
26.245847176079735 0.042724911023345614 1.6198585792056947e-6 5.252482024460588e-10
26.27906976744186 0.04393144104923688 1.95716603137839e-6 6.290547317777408e-10
26.31229235880399 0.044965506216559786 2.2760486819301847e-6 7.242811050383506e-10
26.345514950166113 0.045809107561495845 2.5735543589116053e-6 8.098617434861547e-10
26.378737541528242 0.046445632700860856 2.8468644232003093e-6 8.848656773160053e-10
26.411960132890368 0.04686004575492652 3.09331463128789e-6 9.48511915011411e-10
26.445182724252494 0.047039053484066555 3.310415247972614e-6 1.000176757406565e-9
26.47840531561462 0.046971246150909834 3.495870274544361e-6 1.0394049251922133e-9
26.511627906976745 0.04664721214574486 3.647595715949746e-6 1.065913050193224e-9
26.54485049833887 0.04605962595039681 3.763736786119347e-6 1.079593314168751e-9
26.578073089701 0.04520330953986894 3.842683976034829e-6 1.0805153746984996e-9
26.611295681063122 0.04407526781086785 3.883087861311847e-6 1.068921802386431e-9
26.644518272425252 0.04267469906486669 3.88387259923921e-6 1.045225423172422e-9
26.677740863787378 0.04100298194797853 3.8442479528951926e-6 1.010000716433526e-9
26.710963455149503 0.03906364055245576 3.7637197964908178e-6 9.639749807734244e-10
26.74418604651163 0.03686228961066163 3.642098943146976e-6 9.080160309877739e-10
26.777408637873755 0.0344065618616916 3.4795081798577166e-6 8.431180473979391e-10
26.810631229235884 0.031706019745854415 3.2763873983543333e-6 7.703858938433038e-10
26.843853820598007 0.02877205358872823 3.0334966634144106e-6 6.910176438610788e-10
26.877076411960136 0.025617768381608192 2.751917111006406e-6 6.062848247102955e-10
26.910299003322258 0.02225786115785754 2.4330495294777052e-6 5.175139519630265e-10
26.943521594684388 0.018708490814642185 2.0786105090023253e-6 4.26064088403152e-10
26.976744186046517 0.014987142046727723 1.690626063108248e-6 3.333071807356207e-10
27.00996677740864 0.011112484853353387 1.2714226327025359e-6 2.406057674188973e-10
27.04318936877077 0.0071042308599747715 8.236154146194306e-7 1.492940718996736e-10
27.07641196013289 0.002982987472691283 3.5009400338655036e-7 6.066887964315644e-11
27.10963455149502 0.0012298893380997581 1.4599464296121982e-7 2.4263001544996586e-11
27.142857142857142 0.005512443040063772 6.612658566886845e-7 1.039533162943251e-10
27.17607973421927 0.009842264939358407 1.1921194172936481e-6 1.777049717410322e-10
27.209302325581394 0.014196642768624996 1.7347640726629301e-6 2.4455492990868716e-10
27.242524916943523 0.018552709406707824 2.285244219419238e-6 3.0373759049601063e-10
27.275747508305653 0.022887591803829186 2.8394685151806204e-6 3.546358074931705e-10
27.308970099667775 0.02717856028885859 3.393240151162811e-6 3.9678561036142304e-10
27.342192691029904 0.03140317851102681 3.942288492510854e-6 4.2988205898295656e-10
27.375415282392026 0.03553945431690276 4.482301775211605e-6 4.5378143041349e-10
27.408637873754156 0.039565991885537465 5.008960555214061e-6 4.685007375973579e-10
27.441860465116278 0.04346214544137199 5.517971605228158e-6 4.742167111204419e-10
27.475083056478407 0.047208174837688605 6.005101983588553e-6 4.71257567079032e-10
27.50830564784053 0.05078540325479395 6.4662130344191615e-6 4.6009640426854564e-10
27.54152823920266 0.05417637718872984 6.8972941152323944e-6 4.4134024396183607e-10
27.57475083056479 0.057365028819888655 7.294495913361015e-6 4.157157974915974e-10
27.60797342192691 0.06033684074757937 7.654163247608043e-6 3.8405440981399317e-10
27.64119601328904 0.0630790129560765 7.972867322112123e-6 3.4727503323737916e-10
27.674418604651162 0.06558063173803219 8.24743741463405e-6 3.063637819383134e-10
27.70764119601329 0.06783284013651213 8.474992046608568e-6 2.623549452754297e-10
27.740863787375414 0.06982900926719707 8.652969654967737e-6 2.1630880173500927e-10
27.774086378737543 0.07156490962961252 8.779158798356997e-6 1.6929072853442007e-10
27.807308970099665 0.07303888118282183 8.851727884957161e-6 1.223495017161182e-10
27.840531561461795 0.07425200050563295 8.869254312706804e-6 7.649722375523571e-11
27.873754152823924 0.07520824272426226 8.830752866154364e-6 3.2709821613127023e-11
27.906976744186046 0.07591463499078814 8.735703040270789e-6 8.619457595593822e-12
27.940199335548176 0.07638139702667437 8.584074852283754e-6 4.5624409354545035e-11
27.973421926910298 0.07662206247724895 8.376352527419509e-6 7.852780079521295e-11
28.006644518272427 0.07665357240872614 8.113555312947249e-6 1.0657973176604221e-10
28.039867109634553 0.07649632908071255 7.797254509825807e-6 1.2937120244743523e-10
28.07308970099668 0.07617419406200486 7.4295857125419815e-6 1.4664627315074704e-10
28.106312292358805 0.07571440988478499 7.013255158005492e-6 1.5829757996030123e-10
28.13953488372093 0.07514741908621397 6.551539062155326e-6 1.6436719192406405e-10
28.17275747508306 0.0745065494571594 6.048274866942265e-6 1.65042964506473e-10
28.205980066445186 0.07382753105005838 5.5078434198350534e-6 1.6065133097140032e-10
28.23920265780731 0.07314781122114528 4.935141290572215e-6 1.5164714327614218e-10
28.272425249169437 0.07250564160872465 4.335542708273513e-6 1.3860046211029227e-10
28.305647840531563 0.07193892850862534 3.7148509031823485e-6 1.221799903264953e-10
28.33887043189369 0.0714838675281439 3.0792390338881544e-6 1.0313220181101194e-10
28.372093023255818 0.07117342368811262 2.4351813100121212e-6 8.226078696308596e-11
28.40531561461794 0.07103576358533191 1.7893753401163394e-6 6.04019945717184e-11
28.43853820598007 0.07109278584286363 1.148657155469151e-6 3.8401020917425344e-11
28.471760797342196 0.07135891573521332 5.199107281016172e-7 1.7098633641033995e-11
28.50498338870432 0.07184031747749044 9.002591409020887e-8 3.186183833559447e-12
28.538205980066447 0.07253462957888893 6.744557343248286e-7 2.062165118196321e-11
28.571428571428573 0.07343125367802877 1.2269166146165714e-6 3.555931243914342e-11
28.604651162790702 0.0745121447764931 1.7412720812951364e-6 4.724969802207099e-11
28.637873754152825 0.0757529831044409 2.2117970675098547e-6 5.532472240308156e-11
28.671096345514954 0.07712457102435726 2.633257461749354e-6 5.957515651665464e-11
28.704318936877076 0.07859429654462899 3.0009828448095625e-6 5.995236739988368e-11
28.737541528239205 0.08012753105977208 3.3109325248635575e-6 5.6573725337604826e-11
28.770764119601335 0.08168886977168464 3.5597557048054953e-6 4.972094728841349e-11
28.803986710963457 0.08324316593475915 3.7448471960039707e-6 3.983281951949978e-11
28.837209302325586 0.08475634574495133 3.864400511910911e-6 2.7493364999740376e-11
28.87043189368771 0.08619601553175603 3.917460198968301e-6 1.3420541749080461e-11
28.903654485049838 0.08753188701353515 3.9039749436790744e-6 2.0396330835758193e-12
28.93687707641196 0.0887360519724906 3.82485219122289e-6 1.6851768905760795e-11
28.97009966777409 0.08978313762774193 3.682013775985836e-6 3.115848253551696e-11
29.003322259136212 0.09065037074981185 3.4784504968674763e-6 4.3790016910947385e-11
29.03654485049834 0.09131757400838642 3.218271845227147e-6 5.391641647280926e-11
29.069767441860463 0.09176711333280375 2.906745400513656e-6 6.081834276487018e-11
29.102990033222593 0.09198381080515772 2.550319077586878e-6 6.392548714734146e-11
29.136212624584722 0.09195483404885783 2.1566187417864188e-6 6.285721001789249e-11
29.169435215946844 0.09166957025548995 1.7344138807896912e-6 5.745923535730776e-11
29.202657807308974 0.09111949083690576 1.2935453047151971e-6 4.783142705293569e-11
29.235880398671096 0.09029801108252504 8.448111161781287e-7 3.434656663395192e-11
29.269102990033225 0.0892003480246587 3.9981027710058636e-7 1.7660416615418283e-11
29.302325581395348 0.0878233788608019 2.9253602860674e-8 1.7370288803789498e-12
29.335548172757477 0.08616550166432875 4.298029685370505e-7 2.1556038039176788e-11
29.3687707641196 0.08422649966653377 7.891453591710868e-7 4.152193691793834e-11
29.40199335548173 0.08200741006331515 1.0947569633260132e-6 5.987251060477861e-11
29.435215946843858 0.07951039805299288 1.3345934997391209e-6 7.513338289186034e-11
29.46843853820598 0.07673863662232361 1.4974427792932745e-6 8.592334904045961e-11
29.50166112956811 0.0736961924484077 1.5733490582718664e-6 9.107826053293059e-11
29.53488372093023 0.07038791816315555 1.5541563543386261e-6 8.978769120426165e-11
29.56810631229236 0.06681935112662822 1.43423107914545e-6 8.173642511249851e-11
29.601328903654483 0.06299661877087259 1.2114254673376306e-6 6.723317981030397e-11
29.634551495016613 0.05892635050369239 8.883224983303884e-7 4.731541343350779e-11
29.66777408637874 0.05461559610010035 4.737500735732093e-7 2.3809713288229158e-11
29.700996677740864 0.05007175045654998 1.5540240540532347e-8 1.177981854270742e-12
29.734219269102994 0.045302484538733846 5.532666713240047e-7 2.3057800491835423e-11
29.767441860465116 0.04031568231683067 1.102474133400111e-6 3.957059345932093e-11
29.800664451827245 0.035119383452191205 1.615367472786964e-6 4.6866429128341107e-11
29.83388704318937 0.029721731475989197 2.0345776521701115e-6 4.240899887499548e-11
29.867109634551497 0.024130927182674143 2.295734025000839e-6 2.5683025805546744e-11
29.900332225913623 0.018355186948871536 2.3293375867570366e-6 8.743239332909373e-13
29.93355481727575 0.012402705680839196 2.0553831125834507e-6 2.6719372500255414e-11
29.966777408637874 0.006281624090433268 1.3557373998531354e-6 3.639885985736095e-11
30.000000000000004 2.695196042021679e-15 2.6952768775176477e-15 2.695167284623274e-15


==> data/fig3-frequency/iglcork-freq-realres-data_trefoil-knot-10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 5.736108099895728e-11 5.736108030831676e-11 5.736108115564162e-11
10.033222591362126 0.0049442040298107864 4.538850766150124e-7 4.965884736977353e-8
10.066445182724252 0.009763060078534048 6.351767122150823e-7 6.902246727037727e-8
10.09966777408638 0.014450714857445136 6.228928630324072e-7 6.909064914260355e-8
10.132890365448505 0.019001282534141826 4.815560324543075e-7 5.908122088562819e-8
10.16611295681063 0.023408869697118497 2.6406647942021113e-7 4.769496054243234e-8
10.199335548172757 0.02766760324954538 4.3991502469025543e-8 4.3618062320660026e-8
10.232558139534884 0.03177166140701867 2.56621923514862e-7 4.9768850675639376e-8
10.26578073089701 0.03571530796635569 4.920183725124519e-7 6.050180215278881e-8
10.299003322259136 0.03949293000247109 6.896988868832028e-7 7.04080750927833e-8
10.332225913621262 0.04309907913604703 8.36716742816316e-7 7.699681603963155e-8
10.365448504983387 0.04652851649533294 9.25764295746493e-7 7.942815964066863e-8
10.398671096345515 0.04977626147019781 9.537529371116713e-7 7.769187940871448e-8
10.43189368770764 0.05283764432446507 9.210076183263965e-7 7.225126689582705e-8
10.465116279069766 0.055708362692550216 8.306033782579722e-7 6.389324839801463e-8
10.498338870431894 0.05838454193702501 6.877909546291882e-7 5.37121854020589e-8
10.53156146179402 0.0608627992834907 4.99519993794527e-7 4.327445600122385e-8
10.564784053156146 0.06314031157593035 2.7425693861648316e-7 3.506113091787575e-8
10.598006644518273 0.06521488640724647 3.6911310652956495e-8 3.249514513980149e-8
10.631229235880399 0.06708503627290645 2.5908718397299757e-7 3.6977525233061115e-8
10.664451827242525 0.06875005526677368 5.426672098736901e-7 4.585349108300738e-8
10.697674418604652 0.0702100976826795 8.280203381200819e-7 5.608003396038126e-8
10.730897009966778 0.07146625769724917 1.1057923297757552e-6 6.592878452357592e-8
10.764119601328904 0.07252064908183417 1.3676496989292929e-6 7.451207375943809e-8
10.79734219269103 0.07337648361554208 1.6060436868871419e-6 8.135877177336528e-8
10.830564784053156 0.07403814653724898 1.8142711734006069e-6 8.622602566233398e-8
10.863787375415283 0.07451126697087972 1.986543841024887e-6 8.901625286963389e-8
10.897009966777409 0.07480278077344074 2.118037782441318e-6 8.973493988700779e-8
10.930232558139535 0.07492098267869496 2.204920580762687e-6 8.846492435481406e-8
10.96345514950166 0.07487556393420232 2.244357278335452e-6 8.534798382442187e-8
10.996677740863786 0.07467763085728503 2.234497686610838e-6 8.057008907553241e-8
11.029900332225914 0.07433969888305732 2.174447658861414e-6 7.434885218309843e-8
11.06312292358804 0.0738756557865796 2.0642269213164102e-6 6.692255851162446e-8
11.096345514950166 0.07330068691054624 1.904715889531044e-6 5.8540563870625896e-8
11.129568106312291 0.07263115455078031 1.6975936922791465e-6 4.945505040907119e-8
11.162790697674419 0.0718844233415597 1.4452694145885934e-6 3.991438853198273e-8
11.196013289036545 0.07107862381305538 1.1508083600446332e-6 3.0159112501217666e-8
11.22923588039867 0.07023234760312615 8.178550117432453e-7 2.0425319430862015e-8
11.262458471760796 0.0693642704688254 4.505549709632202e-7 1.0992025073550708e-8
11.295681063122922 0.06849270359359173 5.3534285630055296e-8 3.2053918781500874e-9
11.32890365448505 0.06763507989994498 3.6853172868305245e-7 7.976278373750844e-9
11.362126245847175 0.06680739001365232 8.102222825501056e-7 1.5840578818243393e-8
11.395348837209303 0.06602359156607436 1.2662938686947549e-6 2.3194535288737512e-8
11.428571428571429 0.0652950244776833 1.7312898792771238e-6 2.9829913962366533e-8
11.461794019933555 0.06462987203629894 2.199720435389494e-6 3.5687345770314594e-8
11.495016611295682 0.06403271103842884 2.6661284090849072e-6 4.0752667002121484e-8
11.528239202657808 0.0635041923463712 3.125153643157819e-6 4.504113136918491e-8
11.561461794019934 0.06304088514879833 3.571593166814026e-6 4.8591428413039085e-8
11.59468438538206 0.06263530456290002 4.0004569335006e-6 5.14613248237412e-8
11.627906976744187 0.06227612497397236 4.4070188186966064e-6 5.372336201821516e-8
11.661129568106313 0.061948563674648176 4.786862686940435e-6 5.5460206424506014e-8
11.69435215946844 0.06163490413469719 5.1359233850653865e-6 5.675957234567458e-8
11.727574750830566 0.06131511808937795 5.450522575017228e-6 5.770881377666903e-8
11.760797342192692 0.06096754173019697 5.727399344693599e-6 5.83894278061525e-8
11.794019933554818 0.060569563298555326 5.9637355889454515e-6 5.88718591030354e-8
11.827242524916944 0.06009828587185809 6.157176169771534e-6 5.921110846715441e-8
11.86046511627907 0.05953113811462031 6.305843908106555e-6 5.944366478345181e-8
11.893687707641195 0.058846415327824114 6.408349477553058e-6 5.958617052794296e-8
11.926910299003321 0.05802374181576236 6.463796302227789e-6 5.9635986946202e-8
11.960132890365447 0.05704445256120623 6.47178058563144e-6 5.957351459598878e-8
11.993355481727573 0.055891897178836615 6.432386614283002e-6 5.936584826737261e-8
12.026578073089702 0.0545516722264997 6.346177511496161e-6 5.8971186351653165e-8
12.059800664451828 0.05301178953711867 6.214181635478664e-6 5.8343396799985676e-8
12.093023255813954 0.05126278870547118 6.03787483646164e-6 5.7436255426171635e-8
12.12624584717608 0.04929780161187036 5.819158817570688e-6 5.6207038380911054e-8
12.159468438538205 0.047112576203650974 5.56033586497404e-6 5.4619319932612114e-8
12.192691029900331 0.04470546591266158 5.264080241123444e-6 5.2644959552742926e-8
12.225913621262459 0.042077390210881936 4.933406541015737e-6 5.0265346311312797e-8
12.259136212624584 0.039231770981980496 4.571635371108911e-6 4.7472007513043716e-8
12.29235880398671 0.03617444865467455 4.1823566904651534e-6 4.4266700807951375e-8
12.325581395348838 0.03291358141566847 3.769391207354175e-6 4.066109906881155e-8
12.358803986710964 0.029459530290791482 3.3367502115582683e-6 3.6676172054916976e-8
12.392026578073091 0.02582473243940623 2.8885942688135575e-6 3.234133668346736e-8
12.425249169435217 0.02202356463357189 2.429191179213134e-6 2.769344595871904e-8
12.458471760797343 0.01807219857463199 1.962873629296208e-6 2.2775668198181925e-8
12.491694352159469 0.013988449422960188 1.4939969501311774e-6 1.763630018595954e-8
12.524916943521594 0.009791618671600149 1.0268973987743086e-6 1.232754617604664e-8
12.55813953488372 0.005502332274395983 5.658513626814042e-7 6.904309248742483e-9
12.591362126245846 0.0011423747394036887 1.1503586054213856e-7 1.4233420160525476e-9
12.624584717607975 0.003265480283213774 3.2150932920900355e-7 4.0605047617822416e-9
12.657807308970101 0.007697642553687541 7.399174409397708e-7 9.489080670550894e-9
12.691029900332227 0.012129880716126048 1.1365283985764118e-6 1.4809498706324169e-8
12.724252491694353 0.01653750059930329 1.507919784953605e-6 1.997056634037583e-8
12.757475083056478 0.020895526354641297 1.8509351333734117e-6 2.4924871098069916e-8
12.790697674418604 0.025178884520025806 2.162709245330995e-6 2.9629505842464047e-8
12.82392026578073 0.02936259114950476 2.4406904414026313e-6 3.4046746218228026e-8
12.857142857142856 0.03342194217031124 2.6826596059314487e-6 3.8144616154600306e-8
12.890365448504982 0.03733270711763434 2.88674599914766e-6 4.189734735861937e-8
12.923588039867111 0.041071326352235454 3.0514397965014944e-6 4.5285724550694855e-8
12.956810631229237 0.04461511178459797 3.175601354672297e-6 4.8297308106704186e-8
12.990033222591363 0.04794245101105474 3.258467274763432e-6 5.0926542141619584e-8
13.023255813953488 0.051033014611663124 3.2996533049085474e-6 5.317473690933798e-8
13.056478405315614 0.053867966167149235 3.2991541968733384e-6 5.504992322939577e-8
13.08970099667774 0.05643017432407479 3.257340619449966e-6 5.656657449281108e-8
13.122923588039868 0.058704425975428534 3.1749532769661283e-6 5.774519042680107e-8
13.156146179401993 0.060677639330703324 3.0530943720835166e-6 5.861172632008908e-8
13.18936877076412 0.06233907532777435 2.8932166142747898e-6 5.919686722689914e-8
13.222591362126245 0.06368054549074854 2.6971099577422584e-6 5.953512849281393e-8
13.255813953488373 0.0646966139640262 2.4668863833941197e-6 5.966378215962965e-8
13.2890365448505 0.06538479104989575 2.2049631535812e-6 5.962160799212783e-8
13.322259136212626 0.06574571513590728 1.9140454583881437e-6 5.944748602635375e-8
13.355481727574752 0.06578331939874471 1.5971107237451696e-6 5.917887060405916e-8
13.388704318936878 0.06550497907682175 1.257401973737232e-6 5.88502053905462e-8
13.421926910299003 0.06492163435213319 8.984622626950116e-7 5.849137862570343e-8
13.455149501661129 0.06404788287470523 5.244307062196545e-7 5.8126332645524504e-8
13.488372093023255 0.06290203455181853 1.4561989041351587e-7 5.777195876101701e-8
13.52159468438538 0.06150611919598671 2.681977677832043e-7 5.7437399482559936e-8
13.55481727574751 0.059885834693812846 6.644600882654384e-7 5.712383820141584e-8
13.588039867109636 0.058070419168967664 1.06374412645197e-6 5.682481182897407e-8
13.621262458471762 0.05609242479702904 1.4596623053516232e-6 5.65270131129547e-8
13.654485049833887 0.05398736323899988 1.847779073004902e-6 5.621148620017493e-8
13.687707641196013 0.05179318326197739 2.223915252478333e-6 5.5855087090441206e-8
13.720930232558139 0.04954953113668587 2.5840045955549654e-6 5.5432061292641564e-8
13.754152823920265 0.047296736768935074 2.9240873894063954e-6 5.49156042586275e-8
13.78737541528239 0.045074468975537345 3.2403302271426456e-6 5.427929546560128e-8
13.820598006644518 0.04292002102263344 3.52905262798567e-6 5.3498337988068795e-8
13.853820598006646 0.04086623399152691 3.78675549800921e-6 5.255056471310812e-8
13.887043189368772 0.038939149722211006 4.010149699746458e-6 5.1417205685966574e-8
13.920265780730897 0.03715560382346075 4.196183967874253e-6 5.008342605467301e-8
13.953488372093023 0.035521095480839086 4.342071679253556e-6 4.853866093685531e-8
13.986710963455149 0.03402835003318332 4.445316162278077e-6 4.677677275561345e-8
14.019933554817277 0.032656958624547004 4.503734246992608e-6 4.479606345091622e-8
14.053156146179402 0.031374304752857435 4.515477799791928e-6 4.259916293115995e-8
14.086378737541528 0.03013770923173966 4.479053018140714e-6 4.0192826488984575e-8
14.119601328903654 0.028897448628471937 4.393337247747655e-6 3.758764972905128e-8
14.15282392026578 0.02760014108342727 4.25759313890334e-6 3.4797732437841414e-8
14.186046511627909 0.026191998635268866 4.0714799457409254e-6 3.184029037725209e-8
14.219269102990035 0.02462158287627674 3.8350618190520015e-6 2.8735237283213564e-8
14.25249169435216 0.02284188880436347 3.5488129561790714e-6 2.5504748606064566e-8
14.285714285714286 0.020811745200363108 3.2136195018059666e-6 2.2172803746676596e-8
14.318936877076412 0.018496622264365544 2.8307781254383055e-6 1.8764728970084e-8
14.352159468438538 0.015868978728913293 2.4019912326293925e-6 1.5306740322672148e-8
14.385382059800664 0.012908280003290352 1.929358804859686e-6 1.1825491598270434e-8
14.41860465116279 0.009600797129468465 1.4153668769093307e-6 8.347641965999402e-9
14.451827242524915 0.005939268720382836 8.628727514333457e-7 4.899448245520025e-9
14.485049833887045 0.0019224828790749982 2.7508699820775513e-7 1.5065473629677495e-9
14.51827242524917 0.0024451835363474166 3.4444759498898524e-7 1.808142574600432e-9
14.551495016611296 0.007154244825173405 9.918799458496695e-7 5.019780974283648e-9
14.584717607973422 0.01219059121207183 1.6630773470998318e-6 8.10863306298991e-9
14.617940199335548 0.017535969854568602 2.3536545692994192e-6 1.1055678346906612e-8
14.651162790697674 0.023168456867244586 3.0590052055788462e-6 1.3844303794493539e-8
14.6843853820598 0.02906291708161516 3.774334983996674e-6 1.64603538278555e-8
14.717607973421927 0.03519144934620725 4.494696743650707e-6 1.8892235713016238e-8
14.750830564784053 0.041523815784531834 5.215026793761148e-6 2.113098738320467e-8
14.78405315614618 0.04802785380261963 5.930182343651329e-6 2.3170294861887608e-8
14.817275747508306 0.05466986990443541 6.6349796929278005e-6 2.5006456758776404e-8
14.850498338870432 0.06141501460119333 7.324232882501383e-6 2.663829614186662e-8
14.883720930232558 0.06822763791921897 7.99279250374991e-6 2.8067025004202333e-8
14.916943521594686 0.07507162522881855 8.63558436772777e-6 2.929605245511871e-8
14.950166112956811 0.08191071333094296 9.247647763993902e-6 3.033075132702024e-8
14.983388704318937 0.08870878694170872 9.824173039033512e-6 3.1178179810511074e-8
15.016611295681063 0.09543015589871841 1.0360538248754616e-5 3.184676344451198e-8
15.049833887043189 0.10203981356986695 1.0852344652582302e-5 3.2345950359095066e-8
15.083056478405318 0.10850367706955959 1.1295450830616309e-5 3.2685841748014264e-8
15.116279069767444 0.11478880997510228 1.1686005229976474e-5 3.287681407163513e-8
15.14950166112957 0.12086362828637447 1.2020476952931894e-5 3.2929145170070445e-8
15.182724252491695 0.1266980903848942 1.2295684604765357e-5 3.285265562910762e-8
15.215946843853821 0.1322638717260711 1.2508823045179723e-5 3.265638415634763e-8
15.249169435215947 0.137534524943879 1.2657487875318557e-5 3.2348311282984975e-8
15.282392026578073 0.1424856259643113 1.2739697502120207e-5 3.1935144432622284e-8
15.315614617940199 0.14709490661724528 1.2753912625448504e-5 3.1422176688311875e-8
15.348837209302324 0.15134237411070436 1.2699052976016111e-5 3.081322796766854e-8
15.38205980066445 0.1552104175916837 1.2574511155904687e-5 3.011066865975665e-8
15.41528239202658 0.1586839018688403 1.238016339685949e-5 2.9315527182270863e-8
15.448504983388705 0.16175024821887599 1.2116377077237001e-5 2.8427672325359152e-8
15.481727574750831 0.16439950204490242 1.1784014826626297e-5 2.7446056479500962e-8
15.514950166112957 0.16662438700535712 1.1384435044911875e-5 2.6369009061414546e-8
15.548172757475083 0.16842034508965742 1.091948869186051e-5 2.519455418288354e-8
15.581395348837209 0.16978556198456285 1.039151219639708e-5 2.3920747174607727e-8
15.614617940199336 0.1707209769555592 9.803316371551797e-6 2.2545996711480555e-8
15.647840531561462 0.17123027636197136 9.158171245654382e-6 2.106937193192035e-8
15.681063122923588 0.1713198698340299 8.459786762705195e-6 1.949087275682343e-8
15.714285714285715 0.17099884806491197 7.71228934445248e-6 1.7811658453672045e-8
15.747508305647841 0.1702789211108063 6.920194353573624e-6 1.6034225493173888e-8
15.780730897009967 0.16917433604654028 6.088374587072314e-6 1.4162539568983794e-8
15.813953488372094 0.16770177279293216 5.222024936334542e-6 1.220210527996428e-8
15.84717607973422 0.16588021691462013 4.326623475704261e-6 1.015999778108022e-8
15.880398671096346 0.1637308081850718 3.4078892635115487e-6 8.044836373182329e-9
15.913621262458472 0.1612766637324773 2.4717372277885293e-6 5.866725165804828e-9
15.946843853820598 0.1585426746236775 1.5242305602877882e-6 3.6371603781393845e-9
15.980066445182723 0.15555527482609943 5.715311068457276e-7 1.3690255720883745e-9
16.01328903654485 0.15234218163020602 3.8015172398019407e-7 9.253927729009233e-10
16.046511627906977 0.14893210684685002 1.3246129297310885e-6 3.2286083497673343e-9
16.079734219269103 0.14535443845619697 2.2557042336054493e-6 5.5270940723829315e-9
16.11295681063123 0.1416388929300277 3.1673860330701064e-6 7.804651831839518e-9
16.146179401993354 0.13781513924069574 4.053778449609355e-6 1.004511070801628e-8
16.179401993355484 0.13391239667691993 4.9092108081125814e-6 1.223227073234245e-8
16.21262458471761 0.129959010075402 5.7282689813989355e-6 1.4350102392447916e-8
16.245847176079735 0.125982007995271 6.505840024340588e-6 1.6382949057264068e-8
16.27906976744186 0.1220066517168769 7.23715358697776e-6 1.8315732921627464e-8
16.312292358803987 0.11805598567603608 7.917819646307122e-6 2.0134134883301144e-8
16.345514950166116 0.11415040289059854 8.543862142421059e-6 2.1824771992515553e-8
16.378737541528242 0.11030724181899407 9.1117482009112e-6 2.3375355293593273e-8
16.411960132890368 0.10654043350465892 9.618412666848023e-6 2.477482415266935e-8
16.445182724252494 0.10286021930018131 1.0061277770729699e-5 2.601346662471731e-8
16.47840531561462 0.09927295939007505 1.0438267807096429e-5 2.7083019747887123e-8
16.511627906976745 0.09578105027349319 1.074781879872051e-5 2.7976744690566554e-8
16.54485049833887 0.09238296506646233 1.0988883169800156e-5 2.8689484959485103e-8
16.578073089700997 0.08907342400875805 1.1160929544457208e-5 2.9217701413226964e-8
16.611295681063122 0.08584369439285248 1.1263937814000894e-5 2.9559487815571053e-8
16.644518272425252 0.08268201014160831 1.1298389713133794e-5 2.9714564301849718e-8
16.677740863787378 0.07957409258076849 1.1265255151887496e-5 2.9684255527968247e-8
16.710963455149503 0.0765037467600401 1.1165974629291846e-5 2.9471450644622547e-8
16.74418604651163 0.07345350294510014 1.1002438051499051e-5 2.9080541784806714e-8
16.777408637873755 0.07040527118982702 1.0776960332082563e-5 2.8517354058153616e-8
16.81063122923588 0.06734097824448666 1.0492254129895969e-5 2.7789054704929594e-8
16.843853820598007 0.06424316001481686 1.0151400150345787e-5 2.6904061876404864e-8
16.877076411960132 0.06109548856735946 9.757815366648277e-6 2.5871924249258087e-8
16.910299003322258 0.05788321934081797 9.315219560186922e-6 2.4703215457100975e-8
16.943521594684388 0.05459355088449308 8.827600567075778e-6 2.340939964711197e-8
16.976744186046513 0.051215895407520834 8.299178581892714e-6 2.200270708418884e-8
17.00996677740864 0.047742063249675025 7.734369865560397e-6 2.0495997450140416e-8
17.043189368770765 0.044166367896541575 7.13775019033379e-6 1.8902627612277307e-8
17.07641196013289 0.04048566038726839 6.514018328174344e-6 1.7236313586836195e-8
17.109634551495017 0.0366993030691015 5.86795984638635e-6 1.5510995621864158e-8
17.142857142857142 0.03280909287615197 5.204411486586493e-6 1.3740707035351674e-8
17.176079734219268 0.028819143901356967 4.528226345134446e-6 1.1939446757779828e-8
17.209302325581394 0.024735738219466424 3.844240064752263e-6 1.0121051623555922e-8
17.242524916943523 0.0205671528925405 3.157238230298124e-6 8.299083561006703e-9
17.27574750830565 0.016323469988896906 2.4719251109000147e-6 6.486720820004272e-9
17.308970099667775 0.01201637536804759 1.7928939271379697e-6 4.696651331663835e-9
17.3421926910299 0.0076589509876949175 1.1245987157502502e-6 2.940996385119583e-9
17.375415282392026 0.003265464605927542 4.713279417635849e-7 1.23133314719063e-9
17.408637873754152 0.0011488400062596444 1.6282008295862645e-7 4.238010198263766e-10
17.441860465116278 0.005567949861395105 7.739598495420539e-7 2.009867902238214e-9
17.475083056478404 0.009975284600234186 1.3584394278514248e-6 3.5214604561185596e-9
17.50830564784053 0.014353891842900493 1.9128591422548224e-6 4.949673315077724e-9
17.54152823920266 0.018686634836541774 2.434088270832186e-6 6.2873190235219265e-9
17.574750830564785 0.022956371449164438 2.9192796436111716e-6 7.528220492533526e-9
17.60797342192691 0.027146123759454716 3.3658821573580897e-6 8.667205027648705e-9
17.641196013289036 0.031239237645228447 3.771651187226879e-6 9.70009880428301e-9
17.674418604651162 0.0352195318886153 4.134656891437239e-6 1.0623732140188107e-8
17.707641196013288 0.039071436403175695 4.453290421225139e-6 1.1435923780089911e-8
17.740863787375414 0.04278011925400627 4.7262680469216924e-6 1.213546652211223e-8
17.774086378737543 0.046331602192872356 4.952633217210518e-6 1.2722109665823516e-8
17.80730897009967 0.04971286447163461 5.131756588407339e-6 1.3196526450470058e-8
17.840531561461795 0.05291193473296758 5.263334059581249e-6 1.356028543467851e-8
17.87375415282392 0.055917970811242695 5.3473828656966675e-6 1.3815818173040218e-8
17.906976744186046 0.05872132731143277 5.384235767724977e-6 1.3966385556693738e-8
17.940199335548172 0.06131361087217636 5.374533426618923e-6 1.4016046364266823e-8
17.9734219269103 0.06368772306289776 5.319215011734487e-6 1.3969626991557213e-8
18.006644518272427 0.06583789091513262 5.219507138854649e-6 1.3832701859278017e-8
18.039867109634553 0.06775968514625239 5.07691122347514e-6 1.3611583044620947e-8
18.07308970099668 0.06945002619972311 4.893189337187052e-6 1.3313321462001868e-8
18.106312292358805 0.07090717830039095 4.670348691412131e-6 1.2945729712510487e-8
18.13953488372093 0.07213073180520471 4.410624831982092e-6 1.2517434239493374e-8
18.17275747508306 0.0731215742188874 4.116463704631882e-6 1.2037951499083146e-8
18.205980066445186 0.07388185033899648 3.7905026640886677e-6 1.1517815979822268e-8
18.23920265780731 0.07441491209405876 3.435550613126046e-6 1.0968743331714427e-8
18.272425249169437 0.07472525874014686 3.0545673634230403e-6 1.0403847278651032e-8
18.305647840531563 0.0748184681833067 2.6506423947520805e-6 9.837883800675356e-9
18.33887043189369 0.07470112029503702 2.226973144869721e-6 9.287479512257031e-9
18.372093023255815 0.0743807131832041 1.7868430535428196e-6 8.77123861052699e-9
18.40531561461794 0.07386557346846302 1.3335996759609284e-6 8.309535535875684e-9
18.438538205980066 0.073164761693748 8.706341255417276e-7 7.923715573545168e-9
18.471760797342196 0.07228797405905749 4.0137328855755993e-7 7.634403387085535e-9
18.50498338870432 0.0712454417229995 7.130650676753223e-8 7.458871190768194e-9
18.538205980066447 0.07004782894407231 5.427224283241716e-7 7.407964752715424e-9
18.571428571428573 0.06870613134630256 1.0106647620894102e-6 7.483729522235989e-9
18.6046511627907 0.06723157558446125 1.4715658681715698e-6 7.678898118307899e-9
18.637873754152825 0.06563552165185646 1.922236448326679e-6 7.978567212499171e-9
18.67109634551495 0.06392936901888313 2.35960154353208e-6 8.363197748466718e-9
18.704318936877076 0.06212446771245039 2.780711747209467e-6 8.811656388191626e-9
18.737541528239202 0.06023203534648997 3.1827592049632794e-6 9.303445835621394e-9
18.77076411960133 0.058263080992858075 3.563093316078596e-6 9.819911448250578e-9
18.803986710963457 0.05622833664269984 3.919235450883553e-6 1.034468348053116e-8
18.837209302325583 0.05413819685322359 4.248892458937895e-6 1.0863646965895948e-8
18.87043189368771 0.05200266700754256 4.54996889020502e-6 1.1364700464106923e-8
18.903654485049834 0.049831320439724186 4.820577859972186e-6 1.1837464063509167e-8
18.93687707641196 0.04763326449791136 5.05905051501676e-6 1.2272994318641542e-8
18.970099667774086 0.04541711544031543 5.2639440707793615e-6 1.266354340029038e-8
19.003322259136212 0.043190981886859894 5.434048394328369e-6 1.3002375505248675e-8
19.036544850498338 0.040962456388257934 5.568391119765387e-6 1.3283618668796253e-8
19.069767441860463 0.03873861452913271 5.666241293132915e-6 1.35021646245392e-8
19.102990033222593 0.03652602085660365 5.727111556594016e-6 1.3653594468869426e-8
19.13621262458472 0.034330740824008436 5.750758869647484e-6 1.3734129299300628e-8
19.169435215946844 0.032158357864190544 5.7371837964000655e-6 1.3740602073993097e-8
19.20265780730897 0.030013994659432545 5.686628389938375e-6 1.3670439565507605e-8
19.235880398671096 0.027902337656289137 5.59957268601496e-6 1.3521655075437639e-8
19.269102990033222 0.025827663883083534 5.4767298663712225e-6 1.3292855652441159e-8
19.302325581395348 0.02379386916345753 5.319040125567535e-6 1.2983238323642489e-8
19.335548172757473 0.021804496878902367 5.127663284048154e-6 1.2592606172190261e-8
19.3687707641196 0.019862766512716352 4.903970217844238e-6 1.21213718004582e-8
19.40199335548173 0.01797160130321994 4.64953314812157e-6 1.1570568644199302e-8
19.435215946843854 0.016133654440627702 4.366114863929581e-6 1.094185575296139e-8
19.46843853820598 0.01435133335469108 4.055656937961947e-6 1.0237521480660236e-8
19.501661129568106 0.012626821754578382 3.720267013906518e-6 9.460483027116635e-9
19.53488372093023 0.010962099193748666 3.3622052318432825e-6 8.614283739139716e-9
19.56810631229236 0.009358958037088073 2.9838698719818022e-6 7.70308133869941e-9
19.601328903654487 0.007819017802041233 2.587782306988562e-6 6.731636935310399e-9
19.634551495016613 0.006343736927561636 2.1765713176675523e-6 5.705291112768808e-9
19.66777408637874 0.004934422092796986 1.7529569013171431e-6 4.629941181968328e-9
19.700996677740864 0.0035922352609689236 1.319733614761072e-6 3.5120137401465965e-9
19.73421926910299 0.0023181986628261386 8.797535775311209e-7 2.3584296387785104e-9
19.76744186046512 0.0011131979592197013 4.359092053254442e-7 1.1766181198986895e-9
19.800664451827245 2.2016164938271958e-5 8.884270512362187e-9 3.7548152040163084e-11
19.83388704318937 0.001086827721154092 4.5170610372364276e-7 1.24156637038504e-9
19.867109634551497 0.0020807562049422216 8.896479432325552e-7 2.4605748387930653e-9
19.900332225913623 0.0030034582167513106 1.3198308099284691e-6 3.675190152014423e-9
19.93355481727575 0.0038547297005694977 1.7394224774112279e-6 4.8765774109246584e-9
19.966777408637874 0.00463450860549539 2.145654316508511e-6 6.0558687578126466e-9
20.000000000000004 0.0053428777972157875 2.5358377893861417e-6 7.204182229077299e-9
20.03322259136213 0.005980068067758159 2.90738046327663e-6 8.31269132713001e-9
20.066445182724255 0.006546461111441133 3.2578014635454633e-6 9.372692552309635e-9
20.09966777408638 0.007042592352252582 3.58474627021112e-6 1.0375679856336319e-8
20.132890365448507 0.0074691535222444405 3.8860007892902426e-6 1.131341846062597e-8
20.166112956810633 0.007826994901924343 4.159504612116041e-6 1.217801300704154e-8
20.19933554817276 0.008117127142141032 4.403363400611952e-6 1.2961981504325468e-8
20.232558139534884 0.008340722593050607 4.615860315872673e-6 1.3658319084997468e-8
20.26578073089701 0.008499116069868048 4.795466445294892e-6 1.4260564807592186e-8
20.299003322259136 0.008593804988097618 4.940850165303015e-6 1.4762859886360599e-8
20.332225913621265 0.00862644880338616 5.050885382360486e-6 1.5160003447107905e-8
20.36544850498339 0.008598867694001021 5.124658620358408e-6 1.544750519328333e-8
20.398671096345517 0.008513040427723405 5.161474917490405e-6 1.5621629350948537e-8
20.431893687707642 0.008371101360585696 5.16086249674544e-6 1.5679433039626875e-8
20.46511627906977 0.00817533652252859 5.122576188064258e-6 1.5618801618670325e-8
20.498338870431894 0.007928178755425239 5.046599603329576e-6 1.5438473258911358e-8
20.53156146179402 0.007632201881966004 4.933146036684238e-6 1.513805787325906e-8
20.564784053156146 0.007290113899551162 4.782658103930576e-6 1.4718052425637442e-8
20.59800664451827 0.006904749211736613 4.5958061240453305e-6 1.417984362020073e-8
20.6312292358804 0.0064790599299124375 4.373485257066738e-6 1.3525706504617875e-8
20.664451827242527 0.0060161062998320865 4.116811427448631e-6 1.2758795669530213e-8
20.697674418604652 0.005519046330004015 3.8271160496660045e-6 1.1883129925148783e-8
20.730897009966778 0.0049911247213428435 3.505939596749492e-6 1.09035691085284e-8
20.764119601328904 0.004435661218494669 3.1550240553404107e-6 9.825783231951013e-9
20.79734219269103 0.0038560385222305713 2.7763043026368406e-6 8.656218296537743e-9
20.830564784053156 0.0032556899176595473 2.3718984687673336e-6 7.402052545932127e-9
20.86378737541528 0.002638086784247575 1.9440973255749364e-6 6.071152520460711e-9
20.897009966777407 0.002006726159256871 1.4953527718697578e-6 4.672019210051689e-9
20.930232558139537 0.0013651185257452464 1.0282654720285845e-6 3.213734926718141e-9
20.963455149501662 0.0007167759889390384 5.455717119102918e-7 1.7059362224552703e-9
20.996677740863788 6.520099006516197e-5 5.012955083949305e-8 1.6063282915373937e-10
21.029900332225914 0.0005861243152624513 4.550957128060432e-7 1.4185827059087808e-9
21.06312292358804 0.0012337479162239874 9.670465430347362e-7 3.013429985923102e-9
21.096345514950166 0.0018742569816158166 1.4825888104888982e-6 4.615821574242209e-9
21.12956810631229 0.0025042860498463294 1.9985277570279942e-6 6.214561866683099e-9
21.162790697674417 0.0031205243995608635 2.5116243475844554e-6 7.798428561022785e-9
21.196013289036546 0.0037197226751318454 3.018611907265851e-6 9.356201288457789e-9
21.229235880398672 0.00429869889050508 3.5162129538724894e-6 1.0876728414882804e-8
21.262458471760798 0.00485434398307862 4.001156156736527e-6 1.234899982346702e-8
21.295681063122924 0.005383627133520009 4.470193360797878e-6 1.3762226127259046e-8
21.32890365448505 0.005883601105722629 4.920116581521515e-6 1.510590237599272e-8
21.36212624584718 0.006351407890990784 5.347774911867846e-6 1.636989230054803e-8
21.395348837209305 0.006784284960051014 5.750091257082492e-6 1.7544484011185646e-8
21.42857142857143 0.007179572433909282 6.12407883372716e-6 1.8620466097435107e-8
21.461794019933556 0.007534721478608268 6.4668573423771214e-6 1.958918955379834e-8
21.495016611295682 0.007847304208787658 6.775668762452528e-6 2.0442626782956357e-8
21.528239202657808 0.008115025350507019 7.047892672200392e-6 2.1173429197941106e-8
21.561461794019937 0.008335735865575785 7.281061039229681e-6 2.1774985845147207e-8
21.594684385382063 0.008507448678388773 7.47287239478926e-6 2.2241466732504137e-8
21.62790697674419 0.008628356573921855 7.6212053170176425e-6 2.2567877428663348e-8
21.661129568106315 0.008696852253897654 7.724131174769912e-6 2.2750089885805646e-8
21.69435215946844 0.008711550449380745 7.779926016879467e-6 2.278489335818318e-8
21.727574750830566 0.008671311895258103 7.787081577205181e-6 2.2670018899911123e-8
21.760797342192692 0.008575268877086258 7.744315305143615e-6 2.2404167905029634e-8
21.794019933554818 0.008422851966769345 7.650579347231059e-6 2.19870403862007e-8
21.827242524916944 0.008213817472389133 7.505068435731454e-6 2.141935019383251e-8
21.860465116279073 0.007948275041325706 7.307226607944868e-6 2.0702834958061517e-8
21.8936877076412 0.007626714776168693 7.056752697673996e-6 1.984027037028011e-8
21.926910299003325 0.007250033150801837 6.753604553499374e-6 1.883546310834347e-8
21.96013289036545 0.006819556950297208 6.398001933924056e-6 1.7693252489604164e-8
21.993355481727576 0.006337064402418307 5.990428038305654e-6 1.6419495294233374e-8
22.026578073089702 0.005804802620843277 5.5316296221645995e-6 1.502105018929336e-8
22.059800664451828 0.00522550043915127 5.022615731205153e-6 1.3505748417111797e-8
22.093023255813954 0.004602375678752378 4.4646549405643774e-6 1.1882367888564236e-8
22.12624584717608 0.003939135861810785 3.859271197992812e-6 1.0160589800165036e-8
22.15946843853821 0.003239971348316923 3.208238188996235e-6 8.350950993641927e-9
22.192691029900335 0.0025095398427934608 2.5135723007855115e-6 6.464793961219554e-9
22.22591362126246 0.001752941176050792 1.7775241744052527e-6 4.5142028161255734e-9
22.259136212624586 0.0009756812172245923 1.002568896432887e-6 2.511963089751249e-9
22.292358803986712 0.00018362370556005436 1.9139488333308898e-7 4.721779551175437e-10
22.325581395348838 0.0006170712951042532 6.531084976841877e-7 1.5945602730798262e-9
22.358803986710964 0.0014200237293988524 1.5278644503243507e-6 3.669941390405428e-9
22.39202657807309 0.002218726225865187 2.4296234223127017e-6 5.741239016773274e-9
22.425249169435215 0.0030066548481333796 3.3549787191547805e-6 7.79361919326572e-9
22.45847176079734 0.0037773998633241165 4.300383058852138e-6 9.812273599629488e-9
22.49169435215947 0.004524818690814305 5.2621658996124085e-6 1.178246508678476e-8
22.524916943521596 0.005243213388958634 6.2365514357119454e-6 1.3689647736191811e-8
22.558139534883722 0.005927535121548595 7.219677159544322e-6 1.5519619683704825e-8
22.591362126245848 0.006573617863677373 8.207612831409701e-6 1.725865777361691e-8
22.624584717607974 0.00717844288494238 9.196379766317446e-6 1.889367965439788e-8
22.6578073089701 0.007740433834173391 1.0181970271529321e-5 2.041240328173501e-8
22.691029900332225 0.00825977884657549 1.1160367162931923e-5 2.1803514794103187e-8
22.72425249169435 0.008738770016644644 1.2127563162887415e-5 2.3056848901426436e-8
22.757475083056477 0.009182140632930966 1.307958014334575e-5 2.4163567411990858e-8
22.790697674418606 0.009597365702472745 1.4012488042159809e-5 2.5116349056592157e-8
22.823920265780732 0.00999487150026384 1.4922423379329573e-5 2.5909600022633336e-8
22.857142857142858 0.010388077864951892 1.580560726188423e-5 2.6539661150001272e-8
22.890365448504983 0.010793180310345178 1.6658362804273344e-5 2.700504463192986e-8
22.92358803986711 0.011228581409227233 1.7477131872713757e-5 2.730667790402003e-8
22.956810631229235 0.011713919139540462 1.8258491108740487e-5 2.7448183190847433e-8
22.990033222591364 0.012268723489590676 1.8999167151516778e-5 2.743617413452126e-8
23.02325581395349 0.012910848080607334 1.9696051020729087e-5 2.7280591689558736e-8
23.056478405315616 0.013654926256277075 2.0346211634130083e-5 2.699506298849194e-8
23.089700996677742 0.014511132465809807 2.094690841531622e-5 2.659728811958934e-8
23.122923588039868 0.015484458563911766 2.1495602974893276e-5 2.6109412500457497e-8
23.156146179401993 0.01657456827773696 2.1989969855780504e-5 2.5558350574940135e-8
23.189368770764123 0.017776143123247767 2.2427906316601433e-5 2.4975935651194235e-8
23.22259136212625 0.019079544098510343 2.2807541172042417e-5 2.4398748743617445e-8
23.255813953488374 0.020471604007124212 2.3127242649535295e-5 2.3867380760110026e-8
23.2890365448505 0.02193641067075712 2.3385625294063043e-5 2.342484627820308e-8
23.322259136212626 0.023456003483987808 2.3581555888675775e-5 2.3113932584997736e-8
23.35548172757475 0.025010957702154703 2.371415841139143e-5 2.2973480426893575e-8
23.38870431893688 0.026580862862535852 2.3782817993323935e-5 2.3034060097830855e-8
23.421926910299003 0.02814471588704707 2.378718388162017e-5 2.3313964151211827e-8
23.455149501661133 0.02968125195205025 2.3727171410086962e-5 2.381666143156189e-8
23.488372093023255 0.03116923295916301 2.3602962935083774e-5 2.45304942744373e-8
23.521594684385384 0.032587708262962437 2.3415007727359587e-5 2.543061181717537e-8
23.554817275747514 0.03391625723696237 2.3164020824491668e-5 2.6482367649017648e-8
23.588039867109636 0.035135219105893 2.2850980791737116e-5 2.764511662060505e-8
23.621262458471765 0.03622591240788654 2.2477126392841253e-5 2.8875583418280856e-8
23.654485049833887 0.03717084435883975 2.204395216521182e-5 3.013038405589007e-8
23.687707641196017 0.03795390907183346 2.1553202857766685e-5 3.136769308501241e-8
23.72093023255814 0.03856057283655547 2.1006866760222987e-5 3.254821221220138e-8
23.75415282392027 0.03897804432138689 2.040716790341053e-5 3.363567182562863e-8
23.78737541528239 0.03919542749486462 1.9756557147987358e-5 3.4597045574658776e-8
23.82059800664452 0.03920385517840149 1.905770217915873e-5 3.540261833076216e-8
23.85382059800665 0.03899660136753919 1.8313476442299125e-5 3.6025981292392006e-8
23.88704318936877 0.03856917074316047 1.752694704810616e-5 3.644401038937796e-8
23.9202657807309 0.03791936409888592 1.6701361711379048e-5 3.663684283427028e-8
23.953488372093023 0.03704731870813464 1.5840134771618945e-5 3.658786101941288e-8
23.986710963455153 0.035955522923502924 1.494683237572831e-5 3.6283687674484486e-8
24.019933554817275 0.034648804527059075 1.402515689822939e-5 3.571418458914221e-8
24.053156146179404 0.0331342925231372 1.3078930680876121e-5 3.487244862292379e-8
24.086378737541526 0.03142135217814402 1.2112079187165741e-5 3.375480729814199e-8
24.119601328903656 0.029521493162150608 1.1128613659047501e-5 3.236079771995983e-8
24.152823920265778 0.02744825063370094 1.0132613371498738e-5 3.0693135126599856e-8
24.186046511627907 0.025217039034140656 9.128207580234187e-6 2.8757660150983705e-8
24.219269102990037 0.02284497822471843 8.119557230427251e-6 2.656326448825542e-8
24.25249169435216 0.020350691414218875 7.11083653451544e-6 2.4121790536190356e-8
24.28571428571429 0.01775407409504022 6.106214460015961e-6 2.1447910704091173e-8
24.31893687707641 0.015076032942187106 5.109836217410441e-6 1.8558973577678636e-8
24.35215946843854 0.012338193348141771 4.125804782858778e-6 1.547482863434761e-8
24.385382059800662 0.009562573990154189 3.1581624980290895e-6 1.2217621731902036e-8
24.41860465116279 0.006771226590771103 2.21087279754096e-6 8.811567642241554e-9
24.451827242524917 0.0039858388937484696 1.287802071798735e-6 5.282707552393169e-9
24.485049833887043 0.0012272989247104167 3.927017046315133e-7 1.6587697286151147e-9
24.518272425249172 0.0014847810216992805 4.708097185899212e-7 2.0324720812161378e-9
24.551495016611295 0.004132581315052462 1.2992639759163565e-6 5.759645809989739e-9
24.584717607973424 0.006700631721889353 2.089360575578814e-6 9.493334225276211e-9
24.61794019933555 0.009176403739711353 2.8379838264261873e-6 1.320280112819449e-8
24.651162790697676 0.011550929341244758 3.5422196156856463e-6 1.6857481442997303e-8
24.6843853820598 0.013819429292351823 4.199371809391845e-6 2.04272341532273e-8
24.717607973421927 0.01598192315679355 4.806978197012627e-6 2.3882676321292496e-8
24.750830564784053 0.0180437781685868 5.362825874445505e-6 2.7195519662228463e-8
24.784053156146182 0.020016135691222032 5.8649659415151025e-6 3.03388970692787e-8
24.817275747508308 0.02191613403974166 6.311727356142994e-6 3.328767765129892e-8
24.850498338870434 0.023766829782494704 6.7017297773553825e-6 3.6018769793149193e-8
24.88372093023256 0.025596714387735423 7.033895198450789e-6 3.8511399285731554e-8
24.916943521594686 0.027438739904409377 7.307458151236181e-6 4.074736986331025e-8
24.95016611295681 0.0293288159474125 7.5219742722063135e-6 4.271130366742437e-8
24.983388704318937 0.03130382274186232 7.677326991924316e-6 4.4390854156620154e-8
25.016611295681066 0.03339928884636137 7.773732113430562e-6 4.577690115866502e-8
25.04983388704319 0.03564697818269006 7.811740085668312e-6 4.686372189259681e-8
25.083056478405318 0.03807268189536673 7.792235754023604e-6 4.764914894378008e-8
25.116279069767444 0.04069448961318603 7.716435432115908e-6 4.813471479763153e-8
25.14950166112957 0.04352172311673785 7.585881185361852e-6 4.8325792316749677e-8
25.1827242524917 0.04655458480339149 7.402432216364045e-6 4.823174045327884e-8
25.21594684385382 0.04978444919027013 7.168253373566901e-6 4.786607139276824e-8
25.24916943521595 0.053194643886621706 6.885800799094403e-6 4.7246637426560544e-8
25.282392026578073 0.05676153897681891 6.557804849128293e-6 4.639588263596161e-8
25.315614617940202 0.06045578041019697 6.187250476087462e-6 4.534113646634274e-8
25.348837209302324 0.06424354329246783 5.777355320597808e-6 4.411498517713188e-8
25.382059800664454 0.0680877258339651 5.331545862093389e-6 4.2755700339317825e-8
25.415282392026583 0.07194904236024542 4.853432020667967e-6 4.130768603506374e-8
25.448504983388705 0.07578699996158265 4.346780677403804e-6 3.982184814822073e-8
25.481727574750835 0.07956075869898813 3.81548864140072e-6 3.835569432490794e-8
25.514950166112957 0.08322988256457235 3.2635557085441884e-6 3.6972831177969535e-8
25.548172757475086 0.08675499063292069 2.6950586841485644e-6 3.574140247148541e-8
25.58139534883721 0.09009831744730241 2.1141280856146617e-6 3.4730918322138576e-8
25.614617940199338 0.09322419026364737 1.524933070662552e-6 3.400713957331618e-8
25.64784053156146 0.09609942924106334 9.317060228555252e-7 3.362525970136892e-8
25.68106312292359 0.09869367545228747 3.392709295326823e-7 3.362262250733427e-8
25.71428571428572 0.10097965082613407 2.541419621010395e-7 3.401305010056876e-8
25.74750830564784 0.1029333538036252 8.339796489500628e-7 3.478481313610532e-8
25.78073089700997 0.10453419449464878 1.4031004073018932e-6 3.5902974029590374e-8
25.813953488372093 0.10576507334833996 1.9565128513189155e-6 3.731507049209769e-8
25.847176079734222 0.10661240768898632 2.4903467845595622e-6 3.895804614206216e-8
25.880398671096344 0.10706611083109331 3.000925556694317e-6 4.076451183109279e-8
25.913621262458474 0.10711952880506605 3.484714373557837e-6 4.266731623929778e-8
25.946843853820596 0.10676933995405505 3.938319911519706e-6 4.460231844919256e-8
25.980066445182725 0.10601542277750527 4.358499550129585e-6 4.650973719585368e-8
26.013289036544855 0.10486069738808551 4.742174388748411e-6 4.833457689416335e-8
26.046511627906977 0.10331094581869264 5.086445056787069e-6 5.0026559338479504e-8
26.079734219269106 0.1013746161764213 5.388610213993325e-6 5.15398481519303e-8
26.11295681063123 0.09906261530781296 5.646187750004192e-6 5.2832742630177826e-8
26.146179401993358 0.09638809423444261 5.8569385314337545e-6 5.386742055916968e-8
26.17940199335548 0.09336623016107293 6.018892333526961e-6 5.460978023770315e-8
26.21262458471761 0.0900140083710106 6.130375289025013e-6 5.502937632780707e-8
26.245847176079735 0.08635000682357806 6.1900379289946864e-6 5.50994533932823e-8
26.27906976744186 0.08239418577356042 6.196882572265914e-6 5.479705533618172e-8
26.31229235880399 0.07816768425566684 6.150288580910232e-6 5.410319620921018e-8
26.345514950166113 0.07369262482938839 6.0500337658495555e-6 5.3003070969031755e-8
26.378737541528242 0.0689919275689727 5.896310078182524e-6 5.14862934706094e-8
26.411960132890368 0.06408913391495444 5.689731636915293e-6 4.954713324212494e-8
26.445182724252494 0.05900824068075032 5.431333159472733e-6 4.718474626008127e-8
26.47840531561462 0.05377354423129015 5.122557007366767e-6 4.4403369479860654e-8
26.511627906976745 0.048409494619770205 4.765227315247582e-6 4.1212477769808995e-8
26.54485049833887 0.04294055928180016 4.361510108503484e-6 3.762687620159141e-8
26.578073089701 0.0373910957405053 3.913858897946251e-6 3.36667234207947e-8
26.611295681063122 0.031785232668393414 3.4249460395887263e-6 2.9357468411437645e-8
26.644518272425252 0.026146758578082192 2.897581100306083e-6 2.472969438583145e-8
26.677740863787378 0.020499017370782028 2.3346186548516003e-6 1.981885243883627e-8
26.710963455149503 0.014864809954472764 1.7388592494323035e-6 1.4664890989981985e-8
26.74418604651163 0.009266301149795715 1.112948671595378e-6 9.311759984087535e-9
26.777408637873755 0.0037249311268008805 4.592820963422151e-7 3.806833810502921e-9
26.810631229235884 0.0017386693428928025 2.2007912559763519e-7 1.8005632998313646e-9
26.843853820598007 0.007104760479466832 9.234693630794003e-7 7.457477237854253e-9
26.877076411960136 0.012354572529451694 1.6496505077090735e-6 1.3112393118606832e-8
26.910299003322258 0.017470382763252554 2.397805383734025e-6 1.8713101835826678e-8
26.943521594684388 0.022435590876645567 3.167486409503325e-6 2.420924034541145e-8
26.976744186046517 0.027234793150903814 3.958515888787526e-6 2.9553513769880152e-8
27.00996677740864 0.031853855634799616 4.770838286272104e-6 3.470317919986011e-8
27.04318936877077 0.036279986515727974 5.604329376755624e-6 3.9621626345302744e-8
27.07641196013289 0.04050180774573571 6.458571841798336e-6 4.428001806813738e-8
27.10963455149502 0.044509425880282213 7.3326109903948725e-6 4.865895045949028e-8
27.142857142857142 0.04829450197038607 8.224707197644808e-6 5.275006792853688e-8
27.17607973421927 0.05185032021921885 9.132102910581375e-6 5.655753533818673e-8
27.209302325581394 0.055171854966791334 1.0050821568793308e-5 6.009923436148893e-8
27.242524916943523 0.058255835394827225 1.0975513672551452e-5 6.340750186639915e-8
27.275747508305653 0.061100807139303985 1.189936190457188e-5 6.652918267956556e-8
27.308970099667775 0.06370718975025416 1.28140533372133e-5 6.952472646573979e-8
27.342192691029904 0.06607732863470445 1.3709822721849639e-5 7.246607675825826e-8
27.375415282392026 0.06821553974552282 1.4575567184921656e-5 7.543317481377812e-8
27.408637873754156 0.0701281448228043 1.5399029524383744e-5 7.850907172711496e-8
27.441860465116278 0.07182349444329035 1.616704478966968e-5 8.177392654786542e-8
27.475083056478407 0.073311975481272 1.6865842885579616e-5 8.529847208513954e-8
27.50830564784053 0.07460599883591706 1.7481398440408912e-5 8.9137788061012e-8
27.54152823920266 0.0757199624580671 1.7999818034146943e-5 9.332628919977307e-8
27.57475083056479 0.07667018386522478 1.8407753945847958e-5 9.787466434689242e-8
27.60797342192691 0.07747479555704453 1.8692832743108512e-5 1.0276912283572633e-7
27.64119601328904 0.07815359617564649 1.8844086421884776e-5 1.0797286984017489e-7
27.674418604651162 0.07872785009430401 1.8852373213265355e-5 1.1342937375592991e-7
27.70764119601329 0.07922002861862272 1.8710774799935316e-5 1.1906682882357986e-7
27.740863787375414 0.07965348743773966 1.8414956444380998e-5 1.2480321862003373e-7
27.774086378737543 0.08005207765317747 1.7963476638664417e-5 1.3055152206359643e-7
27.807308970099665 0.08043969184189526 1.7358033185378177e-5 1.3622475269839576e-7
27.840531561461795 0.08083975219583525 1.660363334111848e-5 1.417406664440004e-7
27.873754152823924 0.08127465454609695 1.570867678334853e-5 1.4702605281159847e-7
27.906976744186046 0.08176518936990634 1.4684941633237946e-5 1.5202056640864464e-7
27.940199335548176 0.08232996765147788 1.3547465797117265e-5 1.5668004748538994e-7
27.973421926910298 0.0829848844152754 1.2314318265679254e-5 1.6097924849101298e-7
28.006644518272427 0.08374265455618474 1.1006257965617449e-5 1.6491383349030965e-7
28.039867109634553 0.08461245329246464 9.64628104353073e-6 1.6850146548756746e-7
28.07308970099668 0.08559968690590193 8.25906153611669e-6 1.7178173953498265e-7
28.106312292358805 0.0867059090613148 6.870295307267167e-6 1.748146998762404e-7
28.13953488372093 0.08792888541991023 5.50596488491032e-6 1.7767768855740916e-7
28.17275747508306 0.0892627965022038 4.191559671947201e-6 1.8046036446286898e-7
28.205980066445186 0.09069855784808649 2.951344798447809e-6 1.8325790447521945e-7
28.23920265780731 0.09222422899902624 1.8080982654792869e-6 1.8616267544255588e-7
28.272425249169437 0.09382547940671293 7.874122437446372e-7 1.8925500441893037e-7
28.305647840531563 0.0954860799014935 2.398224846262964e-7 1.9259399955304963e-7
28.33887043189369 0.0971883920063357 9.352780335741848e-7 1.9620958597530601e-7
28.372093023255818 0.09891383298437108 1.560269255522769e-6 2.0009690693864763e-7
28.40531561461794 0.10064330086820795 2.0554102467202003e-6 2.0421397071043324e-7
28.43853820598007 0.10235754986425337 2.4273904801077824e-6 2.0848295672177742e-7
28.471760797342196 0.10403751181155978 2.69242734580558e-6 2.127950474341332e-7
28.50498338870432 0.10566456349028286 2.873015025542564e-6 2.170182100124123e-7
28.538205980066447 0.10722074247189609 2.9953212695144526e-6 2.210070762780253e-7
28.571428571428573 0.10868891600697578 3.0852532039032866e-6 2.2461400959832317e-7
28.604651162790702 0.11005290836772527 3.163268829584783e-6 2.277005224360525e-7
28.637873754152825 0.11129759233411486 3.239333722827557e-6 2.3014834174177388e-7
28.671096345514954 0.11240895034782604 3.3102247156750023e-6 2.3186952973715801e-7
28.704318936877076 0.11337411043141747 3.3605853963865156e-6 2.3281510694826617e-7
28.737541528239205 0.11418136141190378 3.3671276738803373e-6 2.3298156825717663e-7
28.770764119601335 0.11482015138826032 3.3040367542256735e-6 2.324145504830312e-7
28.803986710963457 0.11528107279838215 3.147888400272438e-6 2.31208727943832e-7
28.837209302325586 0.11555583690494722 2.881376394300801e-6 2.2950288541196524e-7
28.87043189368771 0.11563724004663523 2.495873669593192e-6 2.2746915288318736e-7
28.903654485049838 0.11551912359489783 1.9931416770179854e-6 2.2529580940194392e-7
28.93687707641196 0.11519632921425488 1.386864000573272e-6 2.2316404991059072e-7
28.97009966777409 0.11466465073956328 7.087581066541579e-7 2.2122072419411951e-7
29.003322259136212 0.11392078374897678 2.3151979987495074e-7 2.1955102234492278e-7
29.03654485049834 0.11296227371872666 8.59288840387352e-7 2.1815667132454214e-7
29.069767441860463 0.1117874634877694 1.5680852341561976e-6 2.1694551287251278e-7
29.102990033222593 0.11039544063049132 2.2005665621051263e-6 2.1573681292681832e-7
29.136212624584722 0.10878598522852427 2.702623193484248e-6 2.14283703762269e-7
29.169435215946844 0.10695951844372635 3.030702153528034e-6 2.1231102583180728e-7
29.202657807308974 0.10491705222000111 3.1526198236336456e-6 2.0956474844485154e-7
29.235880398671096 0.10266014037894977 3.0515767473703022e-6 2.0586846656794816e-7
29.269102990033225 0.10019083132109706 2.72993722006974e-6 2.0118240905722553e-7
29.302325581395348 0.09751162249894207 2.211535648237563e-6 1.956592504157548e-7
29.335548172757477 0.09462541678888278 1.5412145112961282e-6 1.8968662693136576e-7
29.3687707641196 0.09153548085529659 7.817265203840728e-7 1.8389668452330952e-7
29.40199335548173 0.08824540557069659 1.8653557789456888e-7 1.7910969849747654e-7
29.435215946843858 0.08475906853049006 9.054140362400271e-7 1.7617430738484926e-7
29.46843853820598 0.08108059867889328 1.8193838168886105e-6 1.7569908712131655e-7
29.50166112956811 0.07721434304348598 2.9955908549914265e-6 1.7775353055060086e-7
29.53488372093023 0.07316483555964667 4.659485550427813e-6 1.8168962504285746e-7
29.56810631229236 0.06893676795211201 6.998844909622546e-6 1.861913856210895e-7
29.601328903654483 0.06453496262922329 1.009079213432771e-5 1.8952029497102917e-7
29.634551495016613 0.059964347535563525 1.387731703310936e-5 1.898474975724325e-7
29.66777408637874 0.05522993290072614 1.8154209654476623e-5 1.8561146218954029e-7
29.700996677740864 0.05033678981543679 2.2561469802830447e-5 1.7593426221562694e-7
29.734219269102994 0.0452900305613483 2.658329597451888e-5 1.612089732403385e-7
29.767441860465116 0.040094790616999415 2.9571651378460988e-5 1.440008534960988e-7
29.800664451827245 0.03475621225992875 3.0810628088573594e-5 1.300174148590989e-7
29.83388704318937 0.029279429683320746 2.9643878494193166e-5 1.2674497903233134e-7
29.867109634551497 0.023669555544866296 2.5695822548677957e-5 1.3599228942678375e-7
29.900332225913623 0.017931668865635297 1.9232454812135993e-5 1.4788546879571867e-7
29.93355481727575 0.01207080419744385 1.1718066816629883e-5 1.447304916280941e-7
29.966777408637874 0.006091941978591393 5.974463841292034e-6 1.0451232187305751e-7
30.000000000000004 4.3292732353080145e-11 4.3292732853698866e-11 4.329273273346295e-11


==> data/fig3-frequency/igrcork-freq-compres-data_trefoil-knot-10.0-30.0-1.0e-10_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 0.0 0.0 0.0
10.033222591362126 7.538690285495321e-5 1.1992242120322017e-6 1.5242698118419135e-11
10.066445182724252 0.0001505392501511364 2.0331657553916683e-6 1.9093885192199457e-11
10.09966777408638 0.00022481548844466783 2.5661353581464702e-6 1.6660732638921517e-11
10.132890365448505 0.0002974587005270978 2.854542139181461e-6 1.1375835012525206e-11
10.16611295681063 0.00036760458434964154 2.9475909211673732e-6 5.426433954510347e-12
10.199335548172757 0.00043430156424847433 2.887943990308124e-6 9.505022284522607e-14
10.232558139534884 0.0004965447848738231 2.7123442275941274e-6 3.973558257067099e-12
10.26578073089701 0.0005533238054527026 2.4521983951437235e-6 6.566247913746144e-12
10.299003322259136 0.0006036810993595927 2.134120598629642e-6 7.74511085973339e-12
10.332225913621262 0.0006467755120996376 1.7804367462392557e-6 7.731442097977604e-12
10.365448504983387 0.0006819425190820589 1.4096513204003739e-6 6.8220544880589085e-12
10.398671096345515 0.000708742389677207 1.0368780674446721e-6 5.331196709358356e-12
10.43189368770764 0.0007269887673339619 6.742363612563238e-7 3.552426706397299e-12
10.465116279069766 0.0007367535461154704 3.312150578614696e-7 1.7357494540950829e-12
10.498338870431894 0.0007383483286984633 1.5005661919291842e-8 7.61574489738466e-14
10.53156146179402 0.0007322868643170222 2.691934045242663e-7 1.2895718216247949e-12
10.564784053156146 0.0007192355452614376 5.178996911637794e-7 2.2803529948190364e-12
10.598006644518273 0.0006999597750322454 7.29095087569868e-7 2.8645524594452674e-12
10.631229235880399 0.0006752730174506529 9.019980570879762e-7 3.051595130862022e-12
10.664451827242525 0.0006459932765699822 1.0368581900841105e-6 2.88261070765e-12
10.697674418604652 0.0006129094266356335 1.134771596260733e-6 2.421001889208786e-12
10.730897009966778 0.0005767578055758504 1.197515720290868e-6 1.7435618399733435e-12
10.764119601328904 0.0005382080990624896 1.227402227585342e-6 9.325605864815631e-13
10.79734219269103 0.0004978568053635706 1.2271466675882513e-6 6.905363055012707e-14
10.830564784053156 0.000456226356339396 1.1997536807178522e-6 7.724649142299693e-13
10.863787375415283 0.00041376809576297395 1.148416572115728e-6 1.5280430884918186e-12
10.897009966777409 0.0003708676164552129 1.0764301309164045e-6 2.1469393103904234e-12
10.930232558139535 0.0003278513112414701 9.871156279530043e-7 2.593085269288064e-12
10.96345514950166 0.0002849933262744407 8.837569777787699e-7 2.8454865559724563e-12
10.996677740863786 0.00024252238390934253 7.695471026768017e-7 2.8977253773776283e-12
11.029900332225914 0.00020062815637278845 6.475435869796388e-7 2.7567392515684534e-12
11.06312292358804 0.00015946702522945218 5.206327595255635e-7 2.441049866149519e-12
11.096345514950166 0.00011916716550251297 3.9150139041844925e-7 1.9786094519068386e-12
11.129568106312291 7.98329589812192e-5 2.6261523539631965e-7 1.4044199130033704e-12
11.162790697674419 4.154877943784332e-5 1.362037070069668e-7 7.580641314187968e-13
11.196013289036545 4.382211878955132e-6 1.4249996391723432e-8 8.127064566275613e-14
11.22923588039867 3.161322483570892e-5 1.0151398725389204e-7 5.843866104520837e-13
11.262458471760796 6.639578292620537e-5 2.0960845058051935e-7 1.1995717346165093e-12
11.295681063122922 9.993355356131971e-5 3.08802873899508e-7 1.7289912592306676e-12
11.32890365448505 0.00013220283958514608 3.9811000441500165e-7 2.142876032715498e-12
11.362126245847175 0.00016318678228678952 4.7677715878094386e-7 2.4181144454688947e-12
11.395348837209303 0.0001928741985866382 5.442752727609153e-7 2.5390265926436498e-12
11.428571428571429 0.00022125859168312326 6.002861011100934e-7 2.4977828415535597e-12
11.461794019933555 0.0002483373041461562 6.4468793760937e-7 2.2944821737127125e-12
11.495016611295682 0.0002741107875887147 6.775401934557431e-7 1.9369155506093163e-12
11.528239202657808 0.0002985819674094626 6.990671419374687e-7 1.4400474199532318e-12
11.561461794019934 0.0003217556847341178 7.096411084820464e-7 8.25254397069094e-13
11.59468438538206 0.00034363820066886315 7.097653577401082e-7 1.1936422607847605e-13
11.627906976744187 0.00036423675039761735 7.000569033364292e-7 6.464595197736422e-13
11.661129568106313 0.00038355913658627143 6.812294412563133e-7 1.43794074419599e-12
11.69435215946844 0.00040161335307315556 6.540765845146889e-7 2.2189764789035436e-12
11.727574750830566 0.00041840723098911155 6.194555547492235e-7 2.952941018173283e-12
11.760797342192692 0.00043394810031625744 5.782714656580736e-7 3.603967496810145e-12
11.794019933554818 0.000448242460505741 5.314623137380399e-7 4.138169528952443e-12
11.827242524916944 0.00046129565416773617 4.799847735393281e-7 4.524769837635658e-12
11.86046511627907 0.00047311153805014206 4.248008776072303e-7 4.737107598588435e-12
11.893687707641195 0.0004836921455587555 3.6686564539763446e-7 4.753501332345946e-12
11.926910299003321 0.0004930373349597552 3.071157106995348e-7 4.557949454311586e-12
11.960132890365447 0.0005011444171610164 2.464589834413164e-7 4.1406558942231826e-12
11.993355481727573 0.0005080077566078127 1.8576536916516667e-7 3.498373400438292e-12
12.026578073089702 0.0005136183383692824 1.258585578917876e-7 2.634562141622815e-12
12.059800664451828 0.0005179632939597206 6.750888353186108e-8 1.5593659154198217e-12
12.093023255813954 0.0005210253778710903 1.1427245396406298e-8 2.8941259264934427e-13
12.12624584717608 0.0005227823862487986 4.173992531902439e-8 1.1525506959800969e-12
12.159468438538205 0.0005232065087136003 9.141467898744157e-8 2.7381737335178422e-12
12.192691029900331 0.0005222636041612086 1.3709057278221142e-7 4.4341539853601915e-12
12.225913621262459 0.0005199123916770509 1.7833474563938638e-7 6.203002871241115e-12
12.259136212624584 0.0005161035488195751 2.147890862296292e-7 8.003906673095695e-12
12.29235880398671 0.000510778711950595 2.4617054179865063e-7 9.793659982109344e-12
12.325581395348838 0.0005038693777646607 2.722706196045742e-7 1.1527648892526028e-11
12.358803986710964 0.0004952957127724506 2.9295413587593064e-7 1.3160860965091841e-11
12.392026578073091 0.00048496528978326766 3.0815726977157604e-7 1.464889927924052e-11
12.425249169435217 0.0004727717896157768 3.178849817799514e-7 1.5948978633640336e-11
12.458471760797343 0.0004585937354004522 3.2220785738568325e-7 1.7020883097531476e-11
12.491694352159469 0.0004422933700304925 3.212584376921602e-7 1.7827865614218534e-11
12.524916943521594 0.0004237158498558628 3.1522709905452066e-7 1.833747216393112e-11
12.55813953488372 0.00040268901594515884 3.043575436831419e-7 1.8522275054817423e-11
12.591362126245846 0.0003790241248905283 2.889419626572486e-7 1.8360502175896313e-11
12.624584717607975 0.00035251807949413037 2.693159318748905e-7 1.7836551462104907e-11
12.657807308970101 0.0003229578957222707 2.458531001922852e-7 1.6941382337695213e-11
12.691029900332227 0.00029012836344133845 2.1895972740378012e-7 1.5672778470236223e-11
12.724252491694353 0.0002538240674360008 1.8906912781489585e-7 1.40354787357222e-11
12.757475083056478 0.00021386705286785326 1.566360729951679e-7 1.204117582095608e-11
12.790697674418604 0.0001701313047257017 1.22131204893967e-7 9.70838433097484e-12
12.82392026578073 0.0001225746498548864 8.60355078896711e-8 7.062182589104632e-12
12.857142857142856 7.127741719670419e-5 4.8834885547841045e-8 4.133834481646781e-12
12.890365448504982 1.6484984567338374e-5 1.101488491383123e-8 9.602996789136525e-13
12.923588039867111 4.135177277377306e-5 2.6944391915107104e-8 2.4163576654247764e-12
12.956810631229237 0.00010154754965042161 6.457315237920221e-8 5.9496500941234014e-12
12.990033222591363 0.00016317697493856842 1.0141652091642038e-7 9.589424967312042e-12
13.023255813953488 0.00022510330619264818 1.3703885933151565e-7 1.3282685547411864e-11
13.056478405315614 0.00028604687940046004 1.710277734793047e-7 1.6974460294247382e-11
13.08970099667774 0.00034468838327656213 2.029977830537168e-7 2.0608705104831952e-11
13.122923588039868 0.0003997901089310453 2.3259363466025797e-7 2.412922298347569e-11
13.156146179401993 0.0004503103145067727 2.59493241717322e-7 2.7480585636146908e-11
13.18936877076412 0.000495486372544987 2.834102380646161e-7 3.060904173905801e-11
13.222591362126245 0.0005348718142429386 3.040961354391025e-7 3.3463397122649006e-11
13.255813953488373 0.0005683262640600619 3.2134207819561417e-7 3.59958528229725e-11
13.2890365448505 0.0005959692101700228 3.349801917870982e-7 3.816278786488594e-11
13.322259136212626 0.0006181143393262894 3.4488452456585973e-7 3.992547473518657e-11
13.355481727574752 0.0006352004502987178 3.509715854106312e-7 4.125071675683522e-11
13.388704318936878 0.0006477302401302935 3.5320048251454013e-7 4.211139796428009e-11
13.421926910299003 0.0006562225865658586 3.515726713764083e-7 4.248693758009662e-11
13.455149501661129 0.0006611793764407475 3.461313226140261e-7 4.2363642779589944e-11
13.488372093023255 0.0006630651639656128 3.3696032265544116e-7 4.173495507721453e-11
13.52159468438538 0.0006622967865575015 3.2418292265623385e-7 4.060158735126096e-11
13.55481727574751 0.000659239972687198 3.0796005313138645e-7 3.8971550216227176e-11
13.588039867109636 0.0006542104188785294 2.884883237747549e-7 3.6860068131330286e-11
13.621262458471762 0.0006474774258965667 2.659977297628676e-7 3.4289387275334266e-11
13.654485049833887 0.000639268767502646 2.407490874995583e-7 3.128847880019927e-11
13.687707641196013 0.0006297759371829893 2.1303122425043412e-7 2.7892642578274544e-11
13.720930232558139 0.0006191592644046558 1.8315794743957473e-7 2.4143017960933514e-11
13.754152823920265 0.0006075526282346629 1.514648205330918e-7 2.00860093534969e-11
13.78737541528239 0.0005950676479267685 1.1830577341419112e-7 1.577263556685513e-11
13.820598006644518 0.000581797321795553 8.40495759612528e-8 1.1257812917328745e-11
13.853820598006646 0.0005678191371552759 4.907620417416673e-8 6.599582902152456e-12
13.887043189368772 0.0005531976998670491 1.3773128654401603e-8 1.858295969892063e-12
13.920265780730897 0.0005379869421792214 2.146844446828268e-8 2.904236573190649e-12
13.953488372093023 0.0005222319687023522 5.625734995437942e-8 7.625610132369105e-12
13.986710963455149 0.0005059705967399695 9.020622706643005e-8 1.2243701309411012e-11
14.019933554817277 0.0004892346413655655 1.2293524044812737e-7 1.6697536747528775e-11
14.053156146179402 0.00047205098909221054 1.5407572873968883e-7 2.0928143957670254e-11
14.086378737541528 0.00045444249754759904 1.8327375196019716e-7 2.4879372092770178e-11
14.119601328903654 0.0004364287526572322 2.10193509414848e-7 2.849867114341408e-11
14.15282392026578 0.00041802670962185124 2.3452060077543316e-7 3.173781868815907e-11
14.186046511627909 0.000399251239485847 2.5596510403425233e-7 3.4553584134294486e-11
14.219269102990035 0.0003801155992924946 2.7426444524215655e-7 3.690832131818978e-11
14.25249169435216 0.00036063184063721634 2.8918603630859473e-7 3.877048138535868e-11
14.285714285714286 0.0003408111687774588 3.005296586622373e-7 4.0115039024380624e-11
14.318936877076412 0.00032066426225314066 3.0812957224210476e-7 4.092382637024908e-11
14.352159468438538 0.00030020156113720587 3.1185633110765007e-7 4.1185770205011735e-11
14.385382059800664 0.00027943353050243895 3.1161828891806605e-7 4.08970294494446e-11
14.41860465116279 0.00025837090439847734 3.073627796318847e-7 4.0061031341133727e-11
14.451827242524915 0.0002370249145312048 2.990769610124236e-7 3.8688406113499224e-11
14.485049833887045 0.00021540750688264207 2.867883108871068e-7 3.679682140861849e-11
14.51827242524917 0.00019353154866801173 2.705647685921573e-7 3.441071905578881e-11
14.551495016611296 0.00017141102726887837 2.505145166307875e-7 3.156095820943356e-11
14.584717607973422 0.00014906124208428597 2.2678540027319777e-7 2.8284370146338743e-11
14.617940199335548 0.00012649898958785072 1.9956398562004842e-7 2.4623231256098616e-11
14.651162790697674 0.00010374274125499532 1.690742595246344e-7 2.0624661903462644e-11
14.6843853820598 8.081281342291014e-5 1.35575977708824e-7 1.6339959881474287e-11
14.717607973421927 5.7731527562773855e-5 9.936267039690208e-8 1.1823878095312987e-11
14.750830564784053 3.452335888076223e-5 6.075931781169207e-8 7.13385690546041e-12
14.78405315614618 1.1215070627170477e-5 2.0119710907053577e-8 2.3292222033955446e-12
14.817275747508306 1.216416900738567e-5 2.217648427300981e-8 2.529639216569634e-12
14.850498338870432 3.558269097795524e-5 6.572693724243091e-8 7.382115097840311e-12
14.883720930232558 5.90062543983666e-5 1.1011011445423861e-7 1.2168201923943644e-11
14.916943521594686 8.239800470588613e-5 1.548889643324795e-7 1.6829325846306156e-11
14.950166112956811 0.00010571846535773774 1.9961479619688045e-7 2.130913848999735e-11
14.983388704318937 0.00012892556744319457 2.4383132081410635e-7 2.5554276153718432e-11
15.016611295681063 0.00015197472141706344 2.870788180059033e-7 2.951507145574403e-11
15.049833887043189 0.00017481893477437372 3.288983946828767e-7 3.3146207179213744e-11
15.083056478405318 0.0001974089788704876 3.6883629489168187e-7 3.6407302930092285e-11
15.116279069767444 0.00021969360723176742 4.064482220007004e-7 3.926342622856771e-11
15.14950166112957 0.00024161982659711863 4.4130363204220247e-7 4.1685520796428925e-11
15.182724252491695 0.00026313322059136145 4.7298995651223005e-7 4.365074606326961e-11
15.215946843853821 0.0002841783243858626 5.011167126357097e-7 4.514272327513298e-11
15.249169435215947 0.0003046990469956216 5.253194592612046e-7 4.615168503009831e-11
15.282392026578073 0.00032463913605934916 5.452635571812903e-7 4.667452656413133e-11
15.315614617940199 0.0003439426781303041 5.606476937977846e-7 4.671475864340214e-11
15.348837209302324 0.0003625546257643029 5.712071336765068e-7 4.628236346108994e-11
15.38205980066445 0.000380421341129076 5.767166586667504e-7 4.539355646150792e-11
15.41528239202658 0.00039749114457834255 5.769931638902676e-7 4.4070458495851876e-11
15.448504983388705 0.00041371485573038274 5.718978790181642e-7 4.234068412579661e-11
15.481727574750831 0.00042904631414448016 5.613381878275236e-7 4.0236853208056255e-11
15.514950166112957 0.0004434428667562717 5.45269023028387e-7 3.7796034090603625e-11
15.548172757475083 0.00045686580984158175 5.236938177325373e-7 3.505912780705841e-11
15.581395348837209 0.0004692807744203825 4.966649996454648e-7 3.207020354971545e-11
15.614617940199336 0.0004806580456452182 4.6428401904106023e-7 2.8875796416571386e-11
15.647840531561462 0.0004909728087654611 4.2670090675619537e-7 2.5524178949644063e-11
15.681063122923588 0.0005002053166155427 3.8411336374523577e-7 2.2064618300766363e-11
15.714285714285715 0.0005083409761168744 3.3676538908266985e-7 1.8546630970769292e-11
15.747508305647841 0.0005153703538743387 2.849454586140553e-7 1.5019246966845524e-11
15.780730897009967 0.0005212891034539874 2.2898427164709734e-7 1.1530294913447973e-11
15.813953488372094 0.0005260978192246029 1.6925208806408232e-7 8.12571914140272e-12
15.84717607973422 0.0005298018236273287 1.0615568294363058e-7 4.84893907920697e-12
15.880398671096346 0.0005324108963260556 4.01349501291779e-8 1.7402603950439808e-12
15.913621262458472 0.0005339389548380611 2.834080989514961e-8 1.163653693229721e-12
15.946843853820598 0.0005344036969318471 9.877687902393512e-8 3.830243687897533e-12
15.980066445182723 0.000533826215318372 1.706573457484702e-7 6.2314416828333294e-12
16.01328903654485 0.0005322305949891203 2.434495205553171e-7 8.343981214852292e-12
16.046511627906977 0.000529643503025003 3.166084967719127e-7 1.0149625883968538e-11
16.079734219269103 0.0005260937798822377 3.8958181003370056e-7 1.1635314968047459e-11
16.11295681063123 0.0005216120401296689 4.618141490822226e-7 1.2793225691005851e-11
16.146179401993354 0.000516230289441622 5.327520707590643e-7 1.362075320687049e-11
16.179401993355484 0.0005099815634120544 6.018486728168187e-7 1.4120410708350993e-11
16.21262458471761 0.0005028995925119755 6.685681794964163e-7 1.4299653333882464e-11
16.245847176079735 0.0004950184963150231 7.323903966808771e-7 1.4170630709626487e-11
16.27906976744186 0.00048637250900610235 7.928149957823965e-7 1.3749874003970292e-11
16.312292358803987 0.0004769957371937657 8.493655882977408e-7 1.305792427613818e-11
16.345514950166116 0.00046692195018628455 9.015935561182795e-7 1.2118909655711527e-11
16.378737541528242 0.00045618440217204756 9.490816061425044e-7 1.0960079487756894e-11
16.411960132890368 0.00044481568516690443 9.914470214458681e-7 9.611304014197492e-12
16.445182724252494 0.00043284761114811084 1.0283445851509625e-6 8.10454843478584e-12
16.47840531561462 0.00042031112147546313 1.0594691571456192e-6 6.473330302738649e-12
16.511627906976745 0.0004072362214914726 1.0845578878564557e-6 4.7521691660007134e-12
16.54485049833887 0.0003936519380782445 1.1033920573418985e-6 2.976037173280731e-12
16.578073089700997 0.0003795862979134295 1.1157985319681924e-6 1.1798190349060773e-12
16.611295681063122 0.00036506632419551455 1.1216508348252144e-6 6.022107252811678e-13
16.644518272425252 0.0003501180496852628 1.1208698297826426e-6 2.3368858551903525e-12
16.677740863787378 0.00033476654402223315 1.1134240226441748e-6 3.992615084746211e-12
16.710963455149503 0.00031903595341133367 1.0993294861963569e-6 5.539811487674357e-12
16.74418604651163 0.00030294955092444143 1.0786494190440471e-6 6.951279322423599e-12
16.777408637873755 0.0002865297958180723 1.0514933509576472e-6 8.202554026737515e-12
16.81063122923588 0.00026979840042304636 1.0180160100136648e-6 9.272191916634795e-12
16.843853820598007 0.00025277640331106745 9.78415869082517e-7 1.0142007030381908e-11
16.877076411960132 0.00023548424758168272 9.32933391201088e-7 1.0797253446397787e-11
16.910299003322258 0.00021794186323857072 8.81848995064242e-7 1.1226752276965781e-11
16.943521594684388 0.00020016875273419103 8.254807632832141e-7 1.1422963384331762e-11
16.976744186046513 0.00018218407885512504 7.641819171971382e-7 1.1382002670788908e-11
17.00996677740864 0.00016400675419634263 6.983380828982005e-7 1.1103606549626098e-11
17.043189368770765 0.0001456555315306264 6.283643737527236e-7 1.0591045900752113e-11
17.07641196013289 0.0001271490944196875 5.547023150846368e-7 9.850992446277049e-12
17.109634551495017 0.00010850614743656583 4.778166368498224e-7 8.893341041706252e-12
17.142857142857142 8.974550537525548e-5 3.9819196008535446e-7 7.73099186344003e-12
17.176079734219268 7.088618081444893e-5 3.163294026845199e-7 6.379596880182935e-12
17.209302325581394 5.194746937866028e-5 2.3274312964194642e-7 4.857275323088257e-12
17.242524916943523 3.2949032003713535e-5 1.4795687235138417e-7 3.1843031167424945e-12
17.27574750830565 1.3910973466245593e-5 6.250044083709115e-8 1.3827814012413344e-12
17.308970099667775 5.146083619450728e-6 2.30937480264003e-8 5.237106335151767e-13
17.3421926910299 2.4200930196249747e-5 1.0829410418490901e-7 2.510473363748852e-12
17.375415282392026 4.3231708475788825e-5 1.9257323887417294e-7 4.552049614869768e-12
17.408637873754152 6.221585695775085e-5 2.754112599062703e-7 6.622587749617509e-12
17.441860465116278 8.113006380987555e-5 3.562989689690973e-7 8.696200081907864e-12
17.475083056478404 9.995022971583482e-5 4.347409433701164e-7 1.0747311975988163e-11
17.50830564784053 0.00011865144133923543 5.102584859353663e-7 1.2750997279944778e-11
17.54152823920266 0.0001372079565755197 5.823924280908755e-7 1.4683296076475882e-11
17.574750830564785 0.00015559320276370403 6.507057724949679e-7 1.6521511105813918e-11
17.60797342192691 0.00017377978900163436 7.147861629492888e-7 1.82444796193879e-11
17.641196013289036 0.00019173953364628936 7.742481706850663e-7 1.983281785180316e-11
17.674418604651162 0.00020944350797969107 8.28735387491859e-7 2.126913574658333e-11
17.707641196013288 0.00022686209687706058 8.779223175229986e-7 2.2538220031594946e-11
17.740863787375414 0.00024396507712350662 9.215160609675574e-7 2.3627184206995676e-11
17.774086378737543 0.0002607217137870518 9.592577841187596e-7 2.452558447605719e-11
17.80730897009967 0.0002771008747691008 9.909239716875076e-7 2.5225501111656817e-11
17.840531561461795 0.0002930711633203022 1.016327458502012e-6 2.572158520331154e-11
17.87375415282392 0.0003086010679349922 1.035318238997064e-6 2.601107116640743e-11
17.906976744186046 0.00032365912862771955 1.047784054124155e-6 2.609375581218803e-11
17.940199335548172 0.0003382141181609121 1.0536507565036206e-6 2.5971945169977273e-11
17.9734219269103 0.00035223523634589474 1.0528824557885181e-6 2.565037061833986e-11
18.006644518272427 0.00036569231509519856 1.045481447313677e-6 2.5136076216169407e-11
18.039867109634553 0.00037855603147947094 1.031487928160519e-6 2.4438279425315595e-11
18.07308970099668 0.0003907981256553361 1.0109795057745725e-6 2.35682076809815e-11
18.106312292358805 0.00040239162020014796 9.84070505227689e-7 2.2538913492996695e-11
18.13953488372093 0.00041331103713384453 9.509110821171577e-7 2.136507094883137e-11
18.17275747508306 0.00042353260874333987 9.116861489380072e-7 2.00627566370374e-11
18.205980066445186 0.0004330344782650832 8.666141235515987e-7 1.864921811730886e-11
18.23920265780731 0.00044179688653603794 8.159455091002513e-7 1.714263313058677e-11
18.272425249169437 0.0004498023408977328 7.599613153846393e-7 1.5561862770126713e-11
18.305647840531563 0.00045703576293169 6.989713323256933e-7 1.3926201823093975e-11
18.33887043189369 0.0004634846120113989 6.333122666753825e-7 1.2255129443366324e-11
18.372093023255815 0.0004691389821644314 5.633457536204219e-7 1.0568063231471856e-11
18.40531561461794 0.00047399167033105515 4.89456255339412e-7 8.884119678981298e-12
18.438538205980066 0.00047803821476164127 4.120488589259446e-7 7.22188378449673e-12
18.471760797342196 0.0004812769029894947 3.315469863794288e-7 5.5991904692387476e-12
18.50498338870432 0.00048370874952188207 2.4839002959011363e-7 4.0329202149132395e-12
18.538205980066447 0.00048533744408330894 1.6303092340662813e-7 2.5388111180763682e-12
18.571428571428573 0.000486169271895492 7.593366997335653e-8 1.1312893067797657e-12
18.6046511627907 0.00048621300806524947 1.2429172437998386e-8 1.7668059982247578e-13
18.637873754152825 0.0004854797886550227 1.0157902290299447e-7 1.3737235865978836e-12
18.67109634551495 0.00048398296141651426 1.9103382050930728e-7 2.450159778161322e-12
18.704318936877076 0.00048173791946657437 2.8031056323946853e-7 3.3980865956110214e-12
18.737541528239202 0.0004787619213718682 3.689278302994711e-7 4.2114370121134825e-12
18.77076411960133 0.00047507390118627964 4.564082753769411e-7 4.886013682103233e-12
18.803986710963457 0.0004706942719583989 5.422810786225595e-7 5.419499011988175e-12
18.837209302325583 0.0004656447261054718 6.260843455100386e-7 5.81144152637193e-12
18.87043189368771 0.0004599480358479969 7.073674411402511e-7 6.063219159872175e-12
18.903654485049834 0.00045362785663043706 7.85693249013692e-7 6.1779803677774165e-12
18.93687707641196 0.000446708536134476 8.606403437976675e-7 6.16056419635897e-12
18.970099667774086 0.0004392149311378772 9.318050681585345e-7 6.01740068320065e-12
19.003322259136212 0.00043117223409988077 9.988035043125699e-7 5.756393167233598e-12
19.036544850498338 0.00042260581097733547 1.0612733315678086e-6 5.386784275321501e-12
19.069767441860463 0.00041354105140672774 1.1188755617801362e-6 4.919007515568563e-12
19.102990033222593 0.0004040032320363609 1.1712961453281113e-6 4.364526545654417e-12
19.13621262458472 0.00039401739346816027 1.2182474409169726e-6 3.7356642963472766e-12
19.169435215946844 0.0003836082309758107 1.2594695432516384e-6 3.045424215136715e-12
19.20265780730897 0.0003727999989090232 1.294731463365787e-6 2.3073059521877755e-12
19.235880398671096 0.00036161642847452516 1.3238321571574946e-6 1.5351178403782289e-12
19.269102990033222 0.00035008065840315736 1.3466013984557837e-6 7.427885231665865e-13
19.302325581395348 0.00033821517786825783 1.3629004937254262e-6 5.5819941121459065e-14
19.335548172757473 0.00032604178091102595 1.3726228363030868e-6 8.470952216023701e-13
19.3687707641196 0.000313581531551229 1.3756942988455367e-6 1.6178519038213704e-12
19.40199335548173 0.00030085473871272275 1.3720734634543378e-6 2.3555006267918285e-12
19.435215946843854 0.00028788094006951996 1.3617516897187164e-6 3.0482071935038946e-12
19.46843853820598 0.0002746788939155069 1.3447530216857708e-6 3.685039825417467e-12
19.501661129568106 0.0002612665781760646 1.32113393552092e-6 4.25610289569788e-12
19.53488372093023 0.00024766119570902335 1.2909829303585646e-6 4.75265565727112e-12
19.56810631229236 0.00023387918508262144 1.2544199655604454e-6 5.1672146779313145e-12
19.601328903654487 0.00021993623606639373 1.2115957482936068e-6 5.49363890336307e-12
19.634551495016613 0.00020584730912478146 1.1626908760087406e-6 5.727196487573837e-12
19.66777408637874 0.00019162665826049158 1.1079148390406368e-6 5.8646127563311434e-12
19.700996677740864 0.00017728785661339088 1.0475048891619734e-6 5.904098900159679e-12
19.73421926910299 0.00016284382427960426 9.817247804988795e-7 5.845361226664467e-12
19.76744186046512 0.00014830685787315233 9.1086338975811e-7 5.689591034794885e-12
19.800664451827245 0.00013368866140816505 8.352332232205381e-7 5.439435403565897e-12
19.83388704318937 0.00011900037813253595 7.551688184209503e-7 5.098949412184497e-12
19.867109634551497 0.00010425262299360953 6.710250488599048e-7 4.673530525056802e-12
19.900332225913623 8.945551546257489e-5 5.831753404765876e-7 4.169836081431866e-12
19.93355481727575 7.461871248671069e-5 4.920098089526499e-7 3.595685023280099e-12
19.966777408637874 5.975144137724165e-5 3.979333272134066e-7 2.9599451743491274e-12
20.000000000000004 4.486253247557014e-5 3.0136353274515087e-7 2.2724075463177997e-12
20.03322259136213 2.9960451471967624e-5 2.0272878455410386e-7 1.5436492928857843e-12
20.066445182724255 1.5053331278721453e-5 1.0246607975365226e-7 7.848870580144794e-13
20.09966777408638 1.4900338438158492e-7 1.0189398817505155e-9 7.822569110493472e-15
20.132890365448507 1.4744971362636837e-5 1.0116472288039623e-7 7.755175913140857e-13
20.166112956810633 2.9621272574043272e-5 2.0363474939400436e-7 1.5529460418509398e-12
20.19933554817276 4.447279076195474e-5 3.0594087698051814e-7 2.3122804556664394e-12
20.232558139534884 5.9292598402342286e-5 4.0763487246710066e-7 3.0415091671341416e-12
20.26578073089701 7.407392161273075e-5 5.082726448671658e-7 3.728954497530612e-12
20.299003322259136 8.88101124254657e-5 6.074163278594403e-7 4.363431798987495e-12
20.332225913621265 0.00010349462162975125 7.046363224275962e-7 4.934402272004278e-12
20.36544850498339 0.00011812097214919047 7.995132902634173e-7 5.432117690062434e-12
20.398671096345517 0.0001326827329164256 8.916400888174559e-7 5.847755264293668e-12
20.431893687707642 0.00014717349320263372 9.80623639201541e-7 6.173541000589049e-12
20.46511627906977 0.00016158683735693755 1.066086718505519e-6 6.402860039610464e-12
20.498338870431894 0.00017591631990916928 1.147669668484754e-6 6.5303526253161985e-12
20.53156146179402 0.00019015544098869346 1.2250320130028237e-6 6.551994518079411e-12
20.564784053156146 0.00020429762201225026 1.297853977074161e-6 6.46516085235655e-12
20.59800664451827 0.00021833618159479965 1.3658379008417068e-6 6.268672634093569e-12
20.6312292358804 0.00023226431163928543 1.4287095423427492e-6 5.962825277467008e-12
20.664451827242527 0.00024607505356387594 1.4862192634595312e-6 5.549398791873961e-12
20.697674418604652 0.00025976127462880115 1.5381430940179143e-6 5.031649445962086e-12
20.730897009966778 0.0002733156443291735 1.5842836695839347e-6 4.414282953529747e-12
20.764119601328904 0.0002867306108254623 1.6244710391130183e-6 3.7034094439155045e-12
20.79734219269103 0.00029999837738934357 1.6585633392259577e-6 2.9064806946001152e-12
20.830564784053156 0.00031311087884977395 1.6864473325174842e-6 2.0322103137810387e-12
20.86378737541528 0.0003260597580323105 1.7080388079443181e-6 1.0904777632972352e-12
20.897009966777407 0.00033883634219397137 1.7232828419867224e-6 9.221730521017712e-14
20.930232558139537 0.0003514316194665471 1.7321539199284366e-6 9.507068635831224e-13
20.963455149501662 0.0003638362153331754 1.7346559172508505e-6 2.025637857171493e-12
20.996677740863788 0.00037604036917651283 1.7308219417860907e-6 3.1192741440116707e-12
21.029900332225914 0.0003880339109518925 1.7207140379167674e-6 4.217826671219199e-12
21.06312292358804 0.0003998062380557977 1.7044227547450018e-6 5.3071832384614095e-12
21.096345514950166 0.0004113462924788471 1.6820665807771765e-6 6.373078195975586e-12
21.12956810631229 0.00042264253835347046 1.6537912482804858e-6 7.40126546869639e-12
21.162790697674417 0.000433682940029692 1.6197689110606422e-6 8.377692858488164e-12
21.196013289036546 0.0004444549408381216 1.580197199983977e-6 9.288675549718205e-12
21.229235880398672 0.00045494544272747605 1.535298161119356e-6 1.0121066740308405e-11
21.262458471760798 0.00046514078699482966 1.4853170819035131e-6 1.086242334114367e-11
21.295681063122924 0.0004750267363604812 1.4305212112354411e-6 1.150116473121452e-11
21.32890365448505 0.00048458845867571974 1.371198379878469e-6 1.2026722623791367e-11
21.36212624584718 0.000493810512591038 1.3076555279922478e-6 1.2429680189669311e-11
21.395348837209305 0.0005026768355542446 1.2402171470273937e-6 1.2701898696242422e-11
21.42857142857143 0.0005111707345523758 1.1692236435927116e-6 1.283663005475877e-11
21.461794019933556 0.0005192748800579828 1.0950296332467988e-6 1.2828613821250857e-11
21.495016611295682 0.0005269713036888486 1.0180021724707696e-6 1.2674157367757097e-11
21.528239202657808 0.0005342414001399136 9.385189373463026e-7 1.2371198127792634e-11
21.561461794019937 0.000541065933996343 8.569663576917065e-7 1.1919347021613737e-11
21.594684385382063 0.000547425052086315 7.73737715597602e-7 1.1319912380515104e-11
21.62790697674419 0.0005532983020799803 6.892312174522777e-7 1.0575903912901028e-11
21.661129568106315 0.0005586646580856541 6.038480486548076e-7 9.692016485755e-12
21.69435215946844 0.0005635025540338205 5.179904202804054e-7 8.674593730851055e-12
21.727574750830566 0.0005677899256718774 4.320596169877403e-7 7.531571722985426e-12
21.760797342192692 0.0005715042620152167 3.4645405544189913e-7 6.27240321498384e-12
21.794019933554818 0.0005746226671104636 2.6156736246917403e-7 4.907963148545049e-12
21.827242524916944 0.0005771219329614425 1.7778648206140883e-7 3.450436388412709e-12
21.860465116279073 0.0005789786244441387 9.548982020865607e-8 1.9131888472511197e-12
21.8936877076412 0.0005801691769902011 1.5045436359803033e-8 3.106233773134064e-13
21.926910299003325 0.000580670007745466 6.319070990746698e-8 1.3419779999888031e-12
21.96013289036545 0.0005804576408068761 1.388764486828219e-7 3.0286237765940774e-12
21.993355481727576 0.0005795088470044031 2.1168501795517734e-7 4.732792641819879e-12
22.026578073089702 0.0005778007985209216 2.813066025804677e-7 6.437621117281897e-12
22.059800664451828 0.0005753112384296698 3.47449786650908e-7 8.12609697436781e-12
22.093023255813954 0.0005720186649742266 4.0984291233040124e-7 9.781256172258208e-12
22.12624584717608 0.0005679025301190991 4.682353386517503e-7 1.138638098628234e-11
22.15946843853821 0.000562943451561094 5.223985942326793e-7 1.2925196954819643e-11
22.192691029900335 0.0005571234370150443 5.721274183574293e-7 1.4382066258892248e-11
22.22591362126246 0.0005504261191773279 6.172406853869034e-7 1.5742175162618497e-11
22.259136212624586 0.0005428369993340538 6.575822080010107e-7 1.699171318508866e-11
22.292358803986712 0.0005343436971277749 6.930214153396672e-7 1.8118041744933083e-11
22.325581395348838 0.0005249362035396312 7.234539026915428e-7 1.910985011750513e-11
22.358803986710964 0.0005146071336983564 7.48801849979784e-7 1.9957296670499125e-11
22.39202657807309 0.0005033519757109312 7.690143069088447e-7 2.0652133495935465e-11
22.425249169435215 0.0004911693313416249 7.840673432639171e-7 2.1187812733422343e-11
22.45847176079734 0.0004780611440671974 7.939640634910216e-7 2.1559573079775625e-11
22.49169435215947 0.00046403290982746865 7.987344853296989e-7 2.1764505201486486e-11
22.524916943521596 0.00044909386569211426 7.984352829175326e-7 2.1801595006901657e-11
22.558139534883722 0.0004332571516947554 7.931493954344527e-7 2.167174399180977e-11
22.591362126245848 0.00041653994125868976 7.829855030015493e-7 2.137776614263639e-11
22.624584717607974 0.0003989635359644429 7.680773721911214e-7 2.092436116265161e-11
22.6578073089701 0.0003805534208915188 7.485830741390235e-7 2.031806407530728e-11
22.691029900332225 0.0003613392774016473 7.246840788740309e-7 1.9567171551714216e-11
22.72425249169435 0.00034135495100697275 6.9658423008925e-7 1.8681645602881697e-11
22.757475083056477 0.0003206383728649599 6.645086051742591e-7 1.767299556812389e-11
22.790697674418606 0.00029923143443514954 6.287022659013378e-7 1.65541396154064e-11
22.823920265780732 0.0002771798158880631 5.89428905711943e-7 1.5339247243770657e-11
22.857142857142858 0.00025453276993439556 5.469694000774436e-7 1.4043564538753766e-11
22.890365448504983 0.00023134286380189063 5.016202669093801e-7 1.268322417548169e-11
22.92358803986711 0.0002076656830847034 4.5369204446555195e-7 1.1275042387455893e-11
22.956810631229235 0.000183559502085134 4.035075946378076e-7 9.836305318840954e-12
22.990033222591364 0.00015908492602323258 3.514003399124203e-7 8.384547351284464e-12
23.02325581395349 0.0001343045110759315 2.977124426630087e-7 6.937324140276608e-12
23.056478405315616 0.00010928236860168736 2.4279293576651635e-7 5.511983208331753e-12
23.089700996677742 8.408376009705397e-5 1.8699581382359856e-7 4.125435020780703e-12
23.122923588039868 5.877468941556634e-5 1.3067809451379504e-7 2.7939275129554802e-12
23.156146179401993 3.342149856484454e-5 7.419785982197663e-8 1.5328270437147802e-12
23.189368770764123 8.090473001741716e-6 1.7912287034309742e-8 3.5640871868459307e-13
23.22259136212625 1.7152538207470007e-5 3.782432048186181e-8 7.223410431729896e-13
23.255813953488374 4.224248267356146e-5 9.266249262982842e-8 1.6919069339829058e-12
23.2890365448505 6.711544149912179e-5 1.4625953195982503e-7 2.5424095523021624e-12
23.322259136212626 9.170893952836114e-5 1.9828142298764642e-7 3.2657501316202657e-12
23.35548172757475 0.0001159622267827612 2.4840470144600227e-7 3.85573298175816e-12
23.38870431893688 0.00013981652966357636 2.963182735803586e-7 4.308163673675697e-12
23.421926910299003 0.00016321527128858977 3.4172517577000033e-7 4.620921279764196e-12
23.455149501661133 0.00018610426104914455 3.843442649723502e-7 4.794003291179244e-12
23.488372093023255 0.0002084318541052483 4.2391183075294083e-7 4.829542167813318e-12
23.521594684385384 0.0002301490820693465 4.6018311997520684e-7 4.731792831382816e-12
23.554817275747514 0.0002512097565555724 4.929337655813485e-7 4.507090783690581e-12
23.588039867109636 0.0002715705475903462 5.219611112984604e-7 4.163780915986585e-12
23.621262458471765 0.000291191039094326 5.47085424549982e-7 3.712117466763848e-12
23.654485049833887 0.0003100337637626812 5.681509903412855e-7 3.1641359793492777e-12
23.687707641196017 0.0003280642197001222 5.850270794175186e-7 2.533498502162734e-12
23.72093023255814 0.00034525087112086394 5.97608784559796e-7 1.8353136583034032e-12
23.75415282392027 0.0003615651353154244 6.058177194909853e-7 1.0859335819179716e-12
23.78737541528239 0.00037698135792871686 6.096025755017836e-7 3.0273007138070824e-13
23.82059800664452 0.0003914767784013719 6.08939531579529e-7 4.961473614712832e-13
23.85382059800665 0.0004050314872105546 6.03832514523613e-7 1.2920285659066732e-12
23.88704318936877 0.00041762837631989833 5.943133062594742e-7 2.065991702684066e-12
23.9202657807309 0.0004292530840200681 5.804414963151648e-7 2.79914059186917e-12
23.953488372093023 0.0004398939351209116 5.623042781972818e-7 3.472886790793551e-12
23.986710963455153 0.0004495418772501772 5.400160891932147e-7 4.069232591039259e-12
24.019933554817275 0.0004581904138273687 5.137180939311202e-7 4.571051027642701e-12
24.053156146179404 0.0004658355341190378 4.835775128436e-7 4.962358948704736e-12
24.086378737541526 0.0004724756406455058 4.497867975029963e-7 5.228579201135847e-12
24.119601328903656 0.00047811147410050406 4.125626556206752e-7 5.356788049630525e-12
24.152823920265778 0.00048274603586399763 3.721449293268894e-7 5.335944061669109e-12
24.186046511627907 0.0004863845081342463 3.2879533116664715e-7 5.157094861240381e-12
24.219269102990037 0.0004890341716756683 2.827960430578941e-7 4.813558377131345e-12
24.25249169435216 0.0004907043211725809 2.344481842555397e-7 4.3010754863889566e-12
24.28571428571429 0.0004914061781919966 1.8407015514591568e-7 3.6179312775007698e-12
24.31893687707641 0.0004911528017887398 1.3199586445614863e-7 2.765042527834075e-12
24.35215946843854 0.0004899589968294205 7.857284819731747e-8 1.7460094020317036e-12
24.385382059800662 0.0004878412201651912 2.416028936662559e-8 5.671298278804777e-13
24.41860465116279 0.0004848174848430844 3.087305189422672e-8 7.626245115806044e-13
24.451827242524917 0.00048090726260905054 8.61509873509656e-8 2.231671121972265e-12
24.485049833887043 0.00047613138501936657 1.4129211801141297e-7 3.825918600413484e-12
24.518272425249172 0.0004705119435384814 1.9591210826453814e-7 5.528906977135529e-12
24.551495016611295 0.0004640721890579106 2.4962600484433483e-7 7.321985426124917e-12
24.584717607973424 0.0004568364313208154 3.020505881885124e-7 9.184525726247109e-12
24.61794019933555 0.00044882993877883574 3.528067433671075e-7 1.1094169313902602e-11
24.651162790697676 0.00044007883944030427 4.0152183741988085e-7 1.3027105243942066e-11
24.6843853820598 0.0004306100232918852 4.4783208966553487e-7 1.4958375874921598e-11
24.717607973421927 0.0004204510468881934 4.913849213352367e-7 1.686220662542217e-11
24.750830564784053 0.00040963004070671374 5.318412707378511e-7 1.8712355717318495e-11
24.784053156146182 0.0003981756198582874 5.688778600893628e-7 2.0482479436621686e-11
24.817275747508308 0.0003861167987277941 6.021894001342362e-7 2.214650810931455e-11
24.850498338870434 0.00037348291009592165 6.314907187551083e-7 2.367902771450783e-11
24.88372093023256 0.0003603035292627433 6.565187999104418e-7 2.5055661845639847e-11
24.916943521594686 0.00034660840365803564 6.770347194580142e-7 2.6253448586943785e-11
24.95016611295681 0.0003324273883835182 6.928254647179388e-7 2.725120680094824e-11
24.983388704318937 0.00031779038808983455 7.037056250009385e-7 2.802988632623164e-11
25.016611295681066 0.00030272730554723034 7.095189407779018e-7 2.8572896665166238e-11
25.04983388704319 0.00028726799722521854 7.101396996938246e-7 2.886640889989799e-11
25.083056478405318 0.00027144223615377237 7.054739682333971e-7 2.889962581140343e-11
25.116279069767444 0.0002552796822982938 6.954606485259248e-7 2.866501549003232e-11
25.14950166112957 0.00023880986064318843 6.800723505318947e-7 2.8158504114372207e-11
25.1827242524917 0.00022206214714544722 6.593160706818388e-7 2.7379624035322822e-11
25.21594684385382 0.00020506576269064625 6.332336689374058e-7 2.6331613829697447e-11
25.24916943521595 0.00018784977515928108 6.019021372121715e-7 2.502146757708619e-11
25.282392026578073 0.000170443109692075 5.654336531237529e-7 2.3459931258891774e-11
25.315614617940202 0.0001528745672280639 5.239754141444647e-7 2.1661444872024984e-11
25.348837209302324 0.00013517285137932644 4.77709248373255e-7 1.9644029583687073e-11
25.382059800664454 0.0001173666036998778 4.2685099936068014e-7 1.7429120018955523e-11
25.415282392026583 9.948444740344956e-5 3.716496836788065e-7 1.5041342559997016e-11
25.448504983388705 8.155503958397842e-5 3.1238642123255845e-7 1.25082413343837e-11
25.481727574750835 6.360713199264594e-5 2.4937313965364333e-7 9.859954369544014e-12
25.514950166112957 4.566964042447631e-5 1.8295105549721853e-7 7.128843179826015e-12
25.548172757475086 2.7771722763489282e-5 1.1348893636756514e-7 4.3490798206922285e-12
25.58139534883721 9.942865726176501e-6 4.138114952766427e-8 1.5561961799859218e-12
25.614617940199338 7.787019675049633e-6 3.2954496010491063e-8 1.2133990323352958e-12
25.64784053156146 2.538749395676804e-5 1.090791054672989e-7 3.9229294980146775e-12
25.68106312292359 4.282747633310462e-5 1.8653524245206043e-7 6.535780038918495e-12
25.71428571428572 6.0075123351581075e-5 2.6484964995540784e-7 9.016037735806297e-12
25.74750830564784 7.709769921649263e-5 3.4353613541327423e-7 1.1329037843078343e-11
25.78073089700997 9.386143815140691e-5 4.2209860567600654e-7 1.3441906608765754e-11
25.813953488372093 0.00011033139932728613 5.00034236347904e-7 1.532409289418897e-11
25.847176079734222 0.00012647131511057456 5.768367586358478e-7 1.6947880380947053e-11
25.880398671096344 0.00014224343367694645 6.519998455688739e-7 1.8288872159618087e-11
25.913621262458474 0.00015760835740383962 7.250205782347237e-7 1.9326439618849568e-11
25.946843853820596 0.00017252487891077661 7.95402971531059e-7 2.0044127798006903e-11
25.980066445182725 0.0001869498171752253 8.626615378603239e-7 2.043000973241441e-11
26.013289036544855 0.0002008378568265018 9.263248662143202e-7 2.0476982806956198e-11
26.046511627906977 0.0002141413945245521 9.859391932101194e-7 2.0183000739402204e-11
26.079734219269106 0.00022681039727449952 1.0410719418591915e-6 1.9551235535424054e-11
26.11295681063123 0.00023879227861825443 1.0913152031875975e-6 1.8590164587487034e-11
26.146179401993358 0.0002500317998808363 1.1362891352855228e-6 1.7313579022391783e-11
26.17940199335548 0.00026047100502019473 1.1756452539574873e-6 1.574051042843037e-11
26.21262458471761 0.0002700491991099677 1.2090695888799213e-6 1.3895074202305176e-11
26.245847176079735 0.0002787029820288922 1.2362856790575129e-6 1.1806228936178662e-11
26.27906976744186 0.0002863663504674396 1.2570573814136389e-6 9.507452502769657e-12
26.31229235880399 0.00029297088278762965 1.2711914665586044e-6 7.0363367764288835e-12
26.345514950166113 0.0002984460224443943 1.2785399761617563e-6 4.434104234273627e-12
26.378737541528242 0.00030271947641131184 1.2790023169145145e-6 1.7450509964148513e-12
26.411960132890368 0.00030571774512089657 1.2725270668181502e-6 9.840778302228621e-13
26.445182724252494 0.0003073667995593171 1.2591134704678253e-6 3.704773363201052e-12
26.47840531561462 0.00030759291904627916 1.2388126011368204e-6 6.367500341071314e-12
26.511627906976745 0.0003063236995726367 1.211728168797128e-6 8.922477174885902e-12
26.54485049833887 0.00030348923707479924 1.1780169547462348e-6 1.1320488052435381e-11
26.578073089701 0.0002990234824823791 1.1378888552476128e-6 1.35137155291923e-11
26.611295681063122 0.00029286575570299666 1.0916065185352983e-6 1.5456581203801643e-11
26.644518272425252 0.0002849623940286066 1.0394845616796471e-6 1.7106581386413317e-11
26.677740863787378 0.0002752684971584482 9.818883561624418e-7 1.842510414279867e-11
26.710963455149503 0.0002637497168640754 9.192323735602939e-7 1.9378213752666068e-11
26.74418604651163 0.00025038402536008944 8.519780854837271e-7 1.993738847173896e-11
26.777408637873755 0.0002351633841115342 7.806314148596848e-7 2.008019754702601e-11
26.810631229235884 0.00021809522576546282 7.057397387698615e-7 1.9790903714230655e-11
26.843853820598007 0.00019920365786584032 6.278884463608939e-7 1.9060977913762598e-11
26.877076411960136 0.00017853029954286448 5.476970588121554e-7 1.78895137031303e-11
26.910299003322258 0.00015613467253603123 4.6581492197510165e-7 1.628352982125307e-11
26.943521594684388 0.00013209408603434374 3.82916486069231e-7 1.4258150574035637e-11
26.976744186046517 0.0001065029802447644 2.996961907221519e-7 1.1836655156409316e-11
27.00996677740864 7.947172462319562e-5 2.1686297765676954e-7 9.05038869648848e-12
27.04318936877077 5.11249006594202e-5 1.3513445744082296e-7 5.938529691129344e-12
27.07641196013289 2.1599132678561207e-5 5.523076090411128e-8 2.547710583915688e-12
27.10963455149502 8.959440216999279e-6 2.213188992746423e-8 1.0685095029313819e-12
27.142857142857142 4.039793537946419e-5 9.62478522537485e-8 4.850318455050338e-12
27.17607973421927 7.2559612229298e-5 1.6642893086682527e-7 8.732467298655393e-12
27.209302325581394 0.00010528674096193915 2.320113967864729e-7 1.2645222165511634e-11
27.242524916943523 0.00013842333097707432 2.9236310427412447e-7 1.651544277219234e-11
27.275747508305653 0.00017181761254501495 3.468906502005378e-7 2.026777536795768e-11
27.308970099667775 0.00020532418867964342 3.9504651572338413e-7 2.3825945396335495e-11
27.342192691029904 0.00023880580129999085 4.363361263609347e-7 2.7114132469583097e-11
27.375415282392026 0.00027213468357668055 4.7032476286754984e-7 3.0058407720594095e-11
27.408637873754156 0.0003051934962761114 4.966442518640941e-7 3.258821122335272e-11
27.441860465116278 0.00033787586797636907 5.149993619951074e-7 3.463784501245771e-11
27.475083056478407 0.00037008657604509205 5.251738285197831e-7 3.614795533735563e-11
27.50830564784053 0.0004017414168054856 5.270359267413227e-7 3.70669762107792e-11
27.54152823920266 0.00043276681957881265 5.205435125902647e-7 3.7352505106457005e-11
27.57475083056479 0.00046309926094203037 5.05748447051526e-7 3.6972580879847524e-11
27.60797342192691 0.0004926845335133953 4.828003200170519e-7 3.59068336770846e-11
27.64119601328904 0.0005214769189024203 4.5194938861169005e-7 3.414747680780858e-11
27.674418604651162 0.0005494383081213348 4.135486451360128e-7 3.170011132932181e-11
27.70764119601329 0.0005765373056113663 3.680549305568968e-7 2.858431545956763e-11
27.740863787375414 0.0006027483457695177 3.160290110162737e-7 2.4833992935398517e-11
27.774086378737543 0.0006280508439668507 2.581345371818589e-7 2.0497457083296412e-11
27.807308970099665 0.0006524283978482209 1.951358094991635e-7 1.5637230686514993e-11
27.840531561461795 0.0006758680493712444 1.27894276584147e-7 1.0329545719299876e-11
27.873754152823924 0.0006983596136390204 5.7363699192077e-8 4.663531668344146e-12
27.906976744186046 0.0007198950770856632 1.5416081522246505e-8 1.2599135460690104e-12
27.940199335548176 0.0007404680649115334 8.932682530295784e-8 7.329570135352406e-12
27.973421926910298 0.0007600733757323597 1.631810688369286e-7 1.342565411839991e-11
28.006644518272427 0.0007787065800871078 2.3573283176589675e-7 1.9421872774134897e-11
28.039867109634553 0.0007963636786281823 3.0568987654765906e-7 2.5187757164915277e-11
28.07308970099668 0.0008130408153863162 3.717275332518616e-7 3.059124333800461e-11
28.106312292358805 0.0008287340413666169 4.3250408604824206e-7 3.550146592854468e-11
28.13953488372093 0.0008434391238105002 4.86677702206184e-7 3.9791719943689896e-11
28.17275747508306 0.0008571513966836786 5.329248667928727e-7 4.334253865966893e-11
28.205980066445186 0.0008698656482701985 5.699602668528482e-7 4.604482798659051e-11
28.23920265780731 0.0008815760421244865 5.965580475899154e-7 4.780299054304843e-11
28.272425249169437 0.0008922760680258263 6.115743398725282e-7 4.853796624535888e-11
28.305647840531563 0.000901958519969989 6.139709331607893e-7 4.819011068176843e-11
28.33887043189369 0.0009106154986026517 6.028399406260283e-7 4.6721828152271494e-11
28.372093023255818 0.0009182384358387226 5.77429273718838e-7 4.411987326339796e-11
28.40531561461794 0.0009248181397115806 5.37168711658717e-7 4.0397233637265575e-11
28.43853820598007 0.000930344857752945 4.8169631718869e-7 3.5594506892763447e-11
28.471760797342196 0.0009348083574142978 4.108849133836423e-7 2.97806878515828e-11
28.50498338870432 0.0009381980222043344 3.2486829724825724e-7 2.3053287174925646e-11
28.538205980066447 0.0009405029623334482 2.2406682421748213e-7 1.553771059776268e-11
28.571428571428573 0.0009417121387279485 1.0921195341130304e-7 7.385838825687268e-12
28.604651162790702 0.00094181449930466 1.863070347021936e-8 1.2262378056594231e-12
28.637873754152825 0.000940799126384372 1.5804033645472093e-7 1.0101358477210286e-11
28.671096345514954 0.0009386553940731093 3.0722245420814403e-7 1.9025312673198227e-11
28.704318936877076 0.0009353731343573564 4.639935783849035e-7 2.7771726263131206e-11
28.737541528239205 0.0009309428105483673 6.257697886309828e-7 3.6107768952435115e-11
28.770764119601335 0.0009253556965758242 7.89559852821918e-7 4.380060833137961e-11
28.803986710963457 0.0009186040604796785 9.519637415377599e-7 5.062450190687243e-11
28.837209302325586 0.000910681350286317 1.1091773933008879e-6 5.6368382057746414e-11
28.87043189368771 0.0009015823802899672 1.2570046677943495e-6 6.084375038097116e-11
28.903654485049838 0.0008913035155992447 1.3908774981995572e-6 6.389265815746182e-11
28.93687707641196 0.0008798428526614199 1.5058853310070775e-6 6.539550965073765e-11
28.97009966777409 0.0008672003933510031 1.5968150222416957e-6 6.527838590756101e-11
29.003322259136212 0.000853378210114328 1.6582024430771028e-6 6.35195502008791e-11
29.03654485049834 0.0008383805996051904 1.6843971353883284e-6 6.015476412320711e-11
29.069767441860463 0.0008222142222373394 1.6696414490021565e-6 5.528101786699512e-11
29.102990033222593 0.0008048882251229415 1.6081656873724072e-6 4.905826211265651e-11
29.136212624584722 0.0007864143459690135 1.494300887266871e-6 4.170872536615176e-11
29.169435215946844 0.0007668069956681889 1.322610960968757e-6 3.3513413271601654e-11
29.202657807308974 0.0007460833175489753 1.08804603665908e-6 2.4805419704541634e-11
29.235880398671096 0.000724263221541712 7.86118944274606e-7 1.595973834021655e-11
29.269102990033225 0.0007013693918672247 4.1310691045288283e-7 7.379353654707006e-12
29.302325581395348 0.0006774272672589526 3.37193526345766e-8 5.224814437671521e-13
29.335548172757477 0.0006524649931779101 5.558368536532319e-7 7.343700414667503e-12
29.3687707641196 0.0006265133459619819 1.1531793820224453e-6 1.2718301588443252e-11
29.40199335548173 0.0005996056293540798 1.8238118452613057e-6 1.6344050140607347e-11
29.435215946843858 0.0005717775443629763 2.563567171596789e-6 1.801203717941876e-11
29.46843853820598 0.000543067033911221 3.3656429322623514e-6 1.7636676589453545e-11
29.50166112956811 0.0005135141042004333 4.220154714853711e-6 1.5284166657270876e-11
29.53488372093023 0.0004831606251613903 5.1136431797537396e-6 1.1196773914518485e-11
29.56810631229236 0.00045205011273946046 6.0285316782022485e-6 5.8094939409516e-12
29.601328903654483 0.00042022749608507093 6.942531338850506e-6 2.4531097782612804e-13
29.634551495016613 0.0003877388729624489 7.827990695819294e-6 6.1508255928225104e-12
29.66777408637874 0.0003546312568529744 8.651187321571243e-6 1.0943099962755491e-11
29.700996677740864 0.00032095231930736554 9.371559672006323e-6 1.3581172867711851e-11
29.734219269102994 0.000286750131093815 9.940878640285103e-6 1.306019963527301e-11
29.767441860465116 0.00025207290559976347 1.0302360426933222e-5 8.579864921985006e-12
29.800664451827245 0.0002169687477787238 1.0389725660058501e-5 2.1724055306150264e-13
29.83388704318937 0.0001814854116993566 1.0126214788504075e-5 1.2919846764383927e-11
29.867109634551497 0.00014567006946070258 9.42357736663179e-6 2.7914251852645276e-11
29.900332225913623 0.00010956909389891853 8.181063935739764e-6 4.18184152306014e-11
29.93355481727575 7.322785713702478e-5 6.284465036487299e-6 4.875563721414096e-11
29.966777408637874 3.6690546635728743e-5 3.605263974576135e-6 3.943493622141558e-11
30.000000000000004 0.0 0.0 0.0


==> data/fig3-frequency/igrcork-freq-compres-data_trefoil-knot-10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 0.0 0.0 0.0
10.033222591362126 2.7853733352896546e-5 9.810227246976928e-7 2.164949961435849e-11
10.066445182724252 5.5925699148845064e-5 1.5624748610755994e-6 1.6515314972139854e-11
10.09966777408638 8.415650176215666e-5 1.8245756052742466e-6 1.8188200255008827e-13
10.132890365448505 0.00011247815662439661 1.8375108919692842e-6 1.725979416290045e-11
10.16611295681063 0.00014081391120396932 1.6621774930221888e-6 2.984602180408681e-11
10.199335548172757 0.00016907826266967176 1.3509645876364843e-6 3.46320158535529e-11
10.232558139534884 0.00019717721119280967 9.485297948172397e-7 3.080307804446317e-11
10.26578073089701 0.00022500878385231613 4.925455758463042e-7 1.897170026389337e-11
10.299003322259136 0.00025246385652469587 1.4403884423728337e-8 6.309813274991781e-13
10.332225913621262 0.00027942728968225855 4.601258248441936e-7 2.2261577668886595e-11
10.365448504983387 0.00030577937878534494 9.102859985670873e-7 4.759251225453807e-11
10.398671096345515 0.0003313976015200797 1.3197664128088682e-6 7.331268653305219e-11
10.43189368770764 0.0003561586236303082 1.6761832756805166e-6 9.758636700380957e-11
10.465116279069766 0.00037994050417013684 1.970599357005788e-6 1.1888359842596597e-10
10.498338870431894 0.0004026250217092081 2.1970825475061814e-6 1.3602825283527671e-10
10.53156146179402 0.00042410002757496803 2.35230044728464e-6 1.4821221273697443e-10
10.564784053156146 0.00044426172269530377 2.4351488164600666e-6 1.5498445882346765e-10
10.598006644518273 0.0004630167526134372 2.446411932952604e-6 1.5622234279548277e-10
10.631229235880399 0.0004802840216018794 2.388453070888451e-6 1.52091019524319e-10
10.664451827242525 0.0004959961413338315 2.2649334346264847e-6 1.4299587341971624e-10
10.697674418604652 0.0005101004510799982 2.080557964753719e-6 1.295317859921513e-10
10.730897009966778 0.0005225595727980912 1.8408464842916719e-6 1.124322407155948e-10
10.764119601328904 0.0005333514930932297 1.551928686991378e-6 9.25205338423178e-11
10.79734219269103 0.0005424691919835026 1.2203614946842811e-6 7.066474314109276e-11
10.830564784053156 0.0005499198630708666 8.529673346269367e-7 4.773758885127607e-11
10.863787375415283 0.0005557237890443245 4.5669191561474497e-7 2.458189154479703e-11
10.897009966777409 0.0005599129491934426 3.848011612221518e-8 1.9819799606231078e-12
10.930232558139535 0.0005625294414314131 3.94831360157834e-7 1.9358881099169522e-11
10.96345514950166 0.0005636238006668649 8.366058565726414e-7 3.883519561577237e-11
10.996677740863786 0.0005632532892859979 1.280484403198319e-6 5.595039741119431e-11
11.029900332225914 0.0005614802254439737 1.7204503035313062e-6 7.032291649263941e-11
11.06312292358804 0.0005583704023706894 2.1508817850029705e-6 8.168768683241327e-11
11.096345514950166 0.0005539916384362832 2.566593766424914e-6 8.98936861814805e-11
11.129568106312291 0.0005484124845257065 2.9628697323209725e-6 9.489812567229712e-11
11.162790697674419 0.0005417011032558053 3.335484642736734e-6 9.675791161904584e-11
11.196013289036545 0.0005339243243181885 3.680719748439695e-6 9.561898834654913e-11
11.22923588039867 0.0005251468720311815 3.995370126015735e-6 9.170414287044672e-11
11.262458471760796 0.0005154307550731636 4.276745695523435e-6 8.529981316223886e-11
11.295681063122922 0.0005048348042089233 4.522666435144434e-6 7.674239450074643e-11
11.32890365448505 0.0004934143413598248 4.7314524625285325e-6 6.640448558996133e-11
11.362126245847175 0.0004812209623022407 4.9019096110118016e-6 5.4681459911823576e-11
11.395348837209303 0.00046830241529054417 5.0333110902308994e-6 4.197869005560849e-11
11.428571428571429 0.00045470255869351265 5.125375784473191e-6 2.869969510048713e-11
11.461794019933555 0.00044046138204632845 5.178243707993014e-6 1.5235424830493295e-11
11.495016611295682 0.0004256150765397546 5.192449104110162e-6 1.9548406925847973e-12
11.528239202657808 0.0004101961427257719 5.168891643852221e-6 1.0803097191806796e-11
11.561461794019934 0.00039423352499102203 5.108806149925581e-6 2.2735974341557063e-11
11.59468438538206 0.0003777527640494679 5.013731242674754e-6 3.3582977251715786e-11
11.627906976744187 0.0003607761602790151 4.8854772762549326e-6 4.312847707494957e-11
11.661129568106313 0.0003433229421426403 4.72609390538747e-6 5.120419174410863e-11
11.69435215946844 0.0003254094351807894 4.537837595739379e-6 5.7690004488406174e-11
11.727574750830566 0.000307049228138998 4.323139364149596e-6 6.251353968418791e-11
11.760797342192692 0.0002882533337122937 4.084573008639107e-6 6.564861523263612e-11
11.794019933554818 0.00026903034216096803 3.824824062437082e-6 6.71127043730267e-11
11.827242524916944 0.0002493865666984532 3.546659681194655e-6 6.696354928126467e-11
11.86046511627907 0.00022932618009071883 3.2528996482196668e-6 6.529507427448789e-11
11.893687707641195 0.00020885134235697434 2.9463886590273464e-6 6.223274828306203e-11
11.926910299003321 0.00018796231984266563 2.629970023844538e-6 5.792854482516384e-11
11.960132890365447 0.00016665759626575483 2.3064609050000053e-6 5.255564340535788e-11
11.993355481727573 0.00014493397663349082 1.9786291854474895e-6 4.630300944356103e-11
12.026578073089702 0.0001227866852059042 1.6491720450545105e-6 3.936998091111228e-11
12.059800664451828 0.00010020945896038569 1.3206963027942186e-6 3.1960979187045054e-11
12.093023255813954 7.719463830503774e-5 9.957005656278258e-7 2.4280449619471628e-11
12.12624584717608 5.37332571139792e-5 6.765592086859283e-7 1.652812423809181e-11
12.159468438538205 2.9815134532761865e-5 3.6550819635034115e-7 8.894685348341677e-12
12.192691029900331 5.428971446266021e-6 6.463274000822001e-8 1.5578946575628481e-12
12.225913621262459 1.9437544963821347e-5 2.2414322441908847e-7 5.320761574389644e-12
12.259136212624584 4.479762449481797e-5 4.99065767596508e-7 1.1598874843089168e-11
12.29235880398671 7.066524016143898e-5 7.58557945380699e-7 1.7155341209414412e-11
12.325581395348838 9.705497155614948e-5 1.0012250730766572e-6 2.1892002596174694e-11
12.358803986710964 0.00012398181830672363 1.2258583517991997e-6 2.5734704703577233e-11
12.392026578073091 0.00015146097516452703 1.4314369106816318e-6 2.863378488219004e-11
12.425249169435217 0.00017950755850851168 1.6171283350083915e-6 3.056401344937131e-11
12.458471760797343 0.00020813627194059525 1.7822877557792428e-6 3.1524020931913516e-11
12.491694352159469 0.00023736099612033549 1.926455580788854e-6 3.1535251498635395e-11
12.524916943521594 0.000267194284983399 2.049353951079708e-6 3.064048937130627e-11
12.55813953488372 0.00029764674695859994 2.1508820096494353e-6 2.8902010253165724e-11
12.591362126245846 0.00032872628570907456 2.2311100716184725e-6 2.6399413795377648e-11
12.624584717607975 0.0003604371702762441 2.2902727867399206e-6 2.322719585650945e-11
12.657807308970101 0.0003927788993641193 2.3287613862117396e-6 1.9492120839624764e-11
12.691029900332227 0.0004257448190321887 2.347115106278568e-6 1.531045477246169e-11
12.724252491694353 0.0004593204475944952 2.346011881133079e-6 1.0805119098618319e-11
12.757475083056478 0.0004934814566225514 2.3262583971879954e-6 6.102823453307801e-12
12.790697674418604 0.0005281912535503496 2.2887795999302525e-6 1.331233097228377e-12
12.82392026578073 0.0005633981109182398 2.234607743326753e-6 3.3837767250488247e-12
12.857142857142856 0.0005990317918952565 2.1648710701607792e-6 7.920731345884349e-12
12.890365448504982 0.0006349996344052324 2.080782209772461e-6 1.2164988703567776e-11
12.923588039867111 0.0006711820810491848 1.9836263774836607e-6 1.6010954579219207e-11
12.956810631229237 0.00070742768433901 1.8747494575346508e-6 1.9364048347397775e-11
12.990033222591363 0.0007435476828525899 1.755546048669552e-6 2.214239237892353e-11
13.023255813953488 0.0007793103405631053 1.627447548602009e-6 2.427820422755388e-11
13.056478405315614 0.0008144353746664944 1.4919103504899424e-6 2.571887678359057e-11
13.08970099667774 0.0008485889692061037 1.3504042212670307e-6 2.6427737590032246e-11
13.122923588039868 0.000881380077742167 1.2044009282338995e-6 2.638448439952101e-11
13.156146179401993 0.0009123589403778702 1.0553631767184653e-6 2.5585299718905193e-11
13.18936877076412 0.0009410189415677496 9.047339178875257e-7 2.4042652466293193e-11
13.222591362126245 0.0009668030541375619 7.539260819421693e-7 2.1784799884722048e-11
13.255813953488373 0.0009891160671401421 6.043127879730345e-7 1.8855007457437545e-11
13.2890365448505 0.0010073434839839518 4.5721807769959037e-7 1.5310508701624004e-11
13.322259136212626 0.0010208773222499566 3.1390821618416923e-7 1.1221230338745179e-11
13.355481727574752 0.0010291480281505948 1.7558359841110055e-7 6.668311418197639e-12
13.388704318936878 0.001031660428909702 4.3371296366250224e-8 1.7424474835408552e-12
13.421926910299003 0.0010280303220852418 8.168172304107104e-8 3.4579071969678577e-12
13.455149501661129 0.0010180173038646506 1.9861468319029775e-7 8.828444966962502e-12
13.488372093023255 0.0010015491618140008 3.0655836439917445e-7 1.4260982552939347e-11
13.52159468438538 0.000978733870958626 4.0473973463529784e-7 1.9645475944621978e-11
13.55481727574751 0.0009498569280958005 4.924858312133147e-7 2.487203742114342e-11
13.588039867109636 0.000915364092175653 5.692268846636864e-7 2.98329206494988e-11
13.621262458471762 0.0008758319738420681 6.344986801692881e-7 3.442444116910507e-11
13.654485049833887 0.0008319307084572667 6.879441561090584e-7 3.8548801424145517e-11
13.687707641196013 0.0007843837351993337 7.293142433106125e-7 4.2115791772045625e-11
13.720930232558139 0.0007339294169250624 7.584679525815368e-7 4.504434153600632e-11
13.754152823920265 0.000681288121939883 7.753717219506028e-7 4.7263897132823326e-11
13.78737541528239 0.0006271368765010694 7.800980387926021e-7 4.871560754225412e-11
13.820598006644518 0.0005720922094613741 7.728233556244569e-7 4.935330083718398e-11
13.853820598006646 0.0005167006412618821 7.53825321835049e-7 4.914423910966576e-11
13.887043189368772 0.0004614355407187271 7.234793569388311e-7 4.806964285106401e-11
13.920265780730897 0.00040669876512397355 6.822545941158425e-7 4.6124979619672614e-11
13.953488372093023 0.00035282551135717353 6.307092258115431e-7 4.3320015601791397e-11
13.986710963455149 0.00030009101408428376 5.694852860127862e-7 3.9678632389359e-11
14.019933554817277 0.00024871802280945375 4.993029064861426e-7 3.523841490788032e-11
14.053156146179402 0.00019888429511828577 4.2095408675707923e-7 3.005001988427152e-11
14.086378737541528 0.00015072961392242491 3.352960199184567e-7 2.4176337500080734e-11
14.119601328903654 0.00010436205249476377 2.4324401848140124e-7 1.7691461889751225e-11
14.15282392026578 5.9863369929177466e-5 1.4576408641606415e-7 1.067948887836136e-11
14.186046511627909 1.7293527777779652e-5 4.3865185271486876e-8 3.2331617752592227e-12
14.219269102990035 2.330561397304219e-5 6.140875619164026e-8 4.547611879667488e-12
14.25249169435216 6.190732637371941e-5 1.6898703807737642e-7 1.2557348005654481e-11
14.285714285714286 9.849765544379802e-5 2.7778053922272375e-7 2.068665216515835e-11
14.318936877076412 0.0001330735678616919 3.866901680097598e-7 2.882393736925955e-11
14.352159468438538 0.0001656414926526812 4.946153605567382e-7 3.685716610659768e-11
14.385382059800664 0.00019621616489440174 6.004625722254242e-7 4.4675589083760084e-11
14.41860465116279 0.00022481969146026493 7.03153708108023e-7 5.217145345899873e-11
14.451827242524915 0.0002514807733298397 8.016344381143557e-7 5.924165404624369e-11
14.485049833887045 0.00027623403292745 8.948823424753226e-7 6.578930205028895e-11
14.51827242524917 0.00029911940765641636 9.819148339187787e-7 7.1725187349383e-11
14.551495016611296 0.0003201815819227021 1.0617968034694778e-6 7.696911214636714e-11
14.584717607973422 0.0003394694393323958 1.133647937782262e-6 8.14510759371443e-11
14.617940199335548 0.0003570355243838988 1.1966496571498422e-6 8.511229416493976e-11
14.651162790697674 0.00037293550893130613 1.2500516248432196e-6 8.790603560558664e-11
14.6843853820598 0.00038722766310665105 1.2931777802549224e-6 8.979826642443021e-11
14.717607973421927 0.00039997233343330344 1.3254318504371607e-6 9.076809191787325e-11
14.750830564784053 0.0004112314327409443 1.346302297069152e-6 9.080799015748393e-11
14.78405315614618 0.0004210679474140765 1.355366658664136e-6 8.992383504531e-11
14.817275747508306 0.000429545467677509 1.352295250949137e-6 8.813470961709786e-11
14.850498338870432 0.00043672774623775684 1.3368541918296698e-6 8.547251374572842e-11
14.883720930232558 0.00044267828983392645 1.3089077211980319e-6 8.198137365016224e-11
14.916943521594686 0.00044745998725595465 1.268419790063789e-6 7.771686375526295e-11
14.950166112956811 0.00045113477628648947 1.2154548980820181e-6 7.274505442553728e-11
14.983388704318937 0.00045376335091293433 1.150178163528779e-6 6.714140186322509e-11
15.016611295681063 0.0004554049091101405 1.0728546151159418e-6 6.098949897237213e-11
15.049833887043189 0.00045611694056127725 9.838477007371262e-7 5.437970820293583e-11
15.083056478405318 0.0004559550528938274 8.836170142700035e-7 4.740769926350736e-11
15.116279069767444 0.00045497283437268693 7.727152478979001e-7 4.0172916093574405e-11
15.14950166112957 0.00045322175051386255 6.517843840141571e-7 3.277699858727291e-11
15.182724252491695 0.0004507510717518594 5.215511475846283e-7 2.5322185237285752e-11
15.215946843853821 0.0004476078290970788 3.828217468038245e-7 1.7909723103609504e-11
15.249169435215947 0.00044383679463866365 2.3647593691361946e-7 1.0638311298311462e-11
15.282392026578073 0.00043948048376346094 8.346044907498304e-8 3.602603512922715e-12
15.315614617940199 0.0004345791760538695 7.521816690430312e-8 3.1082059933645387e-12
15.348837209302324 0.00042917095197784414 2.385012304835696e-7 9.41169006370098e-12
15.38205980066445 0.0004232917426764516 4.0528608707051903e-7 1.52333690330864e-11
15.41528239202658 0.00041697539037385134 5.744346656666928e-7 2.0507745214125236e-11
15.448504983388705 0.00041025371716901527 7.447823643094223e-7 2.5179175504653514e-11
15.481727574750831 0.0004031566002080546 9.15147185459108e-7 2.920256907797594e-11
15.514950166112957 0.00039571205147302245 1.084339039592662e-6 3.2543900284135527e-11
15.548172757475083 0.0003879463006513661 1.2511691322758314e-6 3.518053023154967e-11
15.581395348837209 0.00037988387976592913 1.4144593479905807e-6 3.710133396869705e-11
15.614617940199336 0.000371547708445531 1.5730515430657805e-6 3.83066336784508e-11
15.647840531561462 0.00036295917889913215 1.7258166602552097e-6 3.8807941764517894e-11
15.681063122923588 0.00035413823982168615 1.8716635788622791e-6 3.8627521081651616e-11
15.714285714285715 0.0003451034786069591 2.009547616833589e-6 3.7797772771646855e-11
15.747508305647841 0.00033587220137235404 2.138478604918642e-6 3.636046515167315e-11
15.780730897009967 0.0003264605104139778 2.257528457776178e-6 3.4365819800930046e-11
15.813953488372094 0.0003168833788079783 2.365838172731043e-6 3.187147335296083e-11
15.84717607973422 0.00030715472195776383 2.462624193654848e-6 2.8941335478686665e-11
15.880398671096346 0.000297287465957488 2.5471840850424407e-6 2.5644365102632985e-11
15.913621262458472 0.00028729361270141645 2.618901469650452e-6 2.2053288004725223e-11
15.946843853820598 0.0002771843017178574 2.677250191901745e-6 1.824327960557974e-11
15.980066445182723 0.0002669698687464207 2.7217976784810255e-6 1.4290636908155037e-11
16.01328903654485 0.00025665990110968303 2.752207476983474e-6 1.0271463277333051e-11
16.046511627906977 0.0002462632899559047 2.7682409629623965e-6 6.260388996312845e-12
16.079734219269103 0.0002357882794692602 2.7697582150881544e-6 2.3293493692591884e-12
16.11295681063123 0.00022524251315901402 2.7567180672241688e-6 1.453559422779607e-12
16.146179401993354 0.00021463307734987115 2.7291773548999885e-6 5.025128419455185e-12
16.179401993355484 0.00020396654200315666 2.6872893817908382e-6 8.327971855589918e-12
16.21262458471761 0.0001932489990030686 2.6313016392861818e-6 1.1311337401665865e-11
16.245847176079735 0.00018248609804448913 2.5615528189571954e-6 1.3931779716679185e-11
16.27906976744186 0.00017168308025927322 2.4784691636490654e-6 1.6153689148542174e-11
16.312292358803987 0.00016084480971684405 2.3825602079798664e-6 1.794967027702573e-11
16.345514950166116 0.00014997580293269966 2.2744139632012158e-6 1.930076786518803e-11
16.378737541528242 0.00013908025651532255 2.1546916046605035e-6 2.019654060962136e-11
16.411960132890368 0.00012816207307823283 2.024121722515682e-6 2.063498580339564e-11
16.445182724252494 0.0001172248855397166 1.8834941979200922e-6 2.062232059857702e-11
16.47840531561462 0.00010627207992823858 1.7336537676603807e-6 2.017262793330385e-11
16.511627906976745 9.5306816806907e-5 1.5754933402508704e-6 1.9307377333527117e-11
16.54485049833887 8.433205142561651e-5 1.4099471258237827e-6 1.8054832680152664e-11
16.578073089700997 7.335055270482822e-5 1.2379836408771547e-6 1.6449360623988462e-11
16.611295681063122 6.236492115034453e-5 1.0605986471206807e-6 1.4530654616163988e-11
16.644518272425252 5.137760579403441e-5 8.788080813688478e-7 1.234289049016875e-11
16.677740863787378 4.0390920251241784e-5 6.936410307401518e-7 9.933830179690723e-12
16.710963455149503 2.9407057981623566e-5 5.061328044017969e-7 7.353890486833809e-12
16.74418604651163 1.842810683647377e-5 3.173181498153329e-7 4.655193836698284e-12
16.777408637873755 7.456062972132716e-6 1.282246579506498e-7 1.8906176807499503e-12
16.81063122923588 3.5071557940188524e-6 6.013360170005072e-8 8.871413384533324e-13
16.843853820598007 1.4459697111356462e-5 2.4676217921292787e-7 3.6264731521287632e-12
16.877076411960132 2.5399761636418236e-5 4.3069204212152725e-7 6.277715681916736e-12
16.910299003322258 3.6325590917019007e-5 6.109850436063985e-7 8.79395886107905e-12
16.943521594684388 4.723545555299499e-5 7.867390352770239e-7 1.1131779612601649e-11
16.976744186046513 5.8127643568096534e-5 9.570926025838422e-7 1.3251897673790208e-11
17.00996677740864 6.90004489288237e-5 1.12122940457475e-6 1.511974379987459e-11
17.043189368770765 7.985216014690875e-5 1.278382103296635e-6 1.6705933595904068e-11
17.07641196013289 9.06810489028584e-5 1.427835871623055e-6 1.7986641985606283e-11
17.109634551495017 0.00010148535862827128 1.568931471646649e-6 1.894387509770513e-11
17.142857142857142 0.00011226329298477452 1.7010678989998702e-6 1.956563810581436e-11
17.176079734219268 0.00012301300417717103 1.8237045915465089e-6 1.9845999270590432e-11
17.209302325581394 0.00013373258103795046 1.9363632038128855e-6 1.978505207768082e-11
17.242524916943523 0.00014442003681958317 2.0386289512917134e-6 1.9388778919780415e-11
17.27574750830565 0.00015507329663006625 2.130151531347691e-6 1.866882121604185e-11
17.308970099667775 0.00016569018444601724 2.2106456298756867e-6 1.7642162180017224e-11
17.3421926910299 0.00017626840963625597 2.2798910251050943e-6 1.6330729623849644e-11
17.375415282392026 0.00018680555292729066 2.337732302003551e-6 1.476092720992751e-11
17.408637873754152 0.00019729905174048007 2.3840781926064814e-6 1.296310342279282e-11
17.441860465116278 0.00020774618482892744 2.418900559283936e-6 1.0970968227568508e-11
17.475083056478404 0.00021814405614040263 2.442233039451707e-6 8.820967903007855e-12
17.50830564784053 0.00022848957783088884 2.4541693715395427e-6 6.551628886477062e-12
17.54152823920266 0.00023877945235175886 2.4548614231472104e-6 4.202881646159384e-12
17.574750830564785 0.00024901015353221475 2.444516943250579e-6 1.8153756061969536e-12
17.60797342192691 0.00025917790657758137 2.4233970610689906e-6 5.702040008472449e-13
17.641196013289036 0.0002692786669034784 2.391813554776875e-6 2.9138067852187314e-12
17.674418604651162 0.00027930809772595426 2.3501259136415318e-6 5.1766652359128315e-12
17.707641196013288 0.00028926154632856883 2.298738217403849e-6 7.321910605951865e-12
17.740863787375414 0.00029913401892936225 2.2380958567954855e-6 9.315147816513286e-12
17.774086378737543 0.0003089201540739585 2.1686821190155326e-6 1.1124981362097639e-11
17.80730897009967 0.00031861419448598206 2.091014661779202e-6 1.2723485104999025e-11
17.840531561461795 0.0003282099573129919 2.005641899212866e-6 1.4086609831673054e-11
17.87375415282392 0.00033770080271555567 1.9131393224124064e-6 1.5194523490577125e-11
17.906976744186046 0.00034707960075951215 1.8141057769174548e-6 1.603188012472702e-11
17.940199335548172 0.0003563386965874523 1.7091597186928444e-6 1.658801463653819e-11
17.9734219269103 0.0003654698738655487 1.5989354694614274e-6 1.685706166154233e-11
18.006644518272427 0.00037446431652698406 1.4840794914099745e-6 1.6837997965609625e-11
18.039867109634553 0.0003833125688640007 1.3652467004020055e-6 1.6534608902121587e-11
18.07308970099668 0.00039200449405810784 1.2430968358889353e-6 1.5955380556536184e-11
18.106312292358805 0.00040052923128307564 1.1182909047213921e-6 1.5113320252097946e-11
18.13953488372093 0.0004088751515692171 9.914877150369124e-7 1.4025709079172984e-11
18.17275747508306 0.0004170298126811432 8.633405153438609e-7 1.271379102991596e-11
18.205980066445186 0.00042497991333593414 7.344937528442324e-7 1.1202404159010807e-11
18.23920265780731 0.00043271124717557456 6.055799639443171e-7 9.519559940560906e-12
18.272425249169437 0.0004402086570077946 4.772168088001171e-7 7.69597764273797e-12
18.305647840531563 0.000447455989944067 3.500042606371533e-7 5.7645810887719646e-12
18.33887043189369 0.00045443605419325525 2.2452195947824863e-7 3.759965610016791e-12
18.372093023255815 0.0004611305784148649 1.0132673881120228e-7 1.7178433203590371e-12
18.40531561461794 0.0004675201746969292 1.9049667365148424e-8 3.2552495114654633e-13
18.438538205980066 0.00047358430639976877 1.361027307598046e-7 2.3339026416221737e-12
18.471760797342196 0.0004793012622967225 2.493570429846769e-7 4.271646947025189e-12
18.50498338870432 0.0004846481386439184 3.583680334875483e-7 6.10426656246711e-12
18.538205980066447 0.0004896008310194339 4.6272348801710843e-7 7.798959655958618e-12
18.571428571428573 0.0004941340379822002 5.620448654243744e-7 9.325124416278659e-12
18.6046511627907 0.0004982212788053518 6.559884115929444e-7 1.0654834970060375e-11
18.637873754152825 0.0005018349277276505 7.442460702529894e-7 1.176327600976486e-11
18.67109634551495 0.0005049462673280266 8.26546191369856e-7 1.262913010468835e-11
18.704318936877076 0.0005075255637472742 9.026540387053691e-7 1.323491237228515e-11
18.737541528239202 0.0005095421665400534 9.723720990268102e-7 1.3567247956835193e-11
18.77076411960133 0.0005109646359194889 1.0355401962829084e-6 1.3617088586116807e-11
18.803986710963457 0.0005117609000337387 1.0920354148766253e-6 1.3379865343001751e-11
18.837209302325583 0.0005118984446653137 1.14177183693866e-6 1.2855575686088148e-11
18.87043189368771 0.0005113445373461138 1.184700099242051e-6 1.2048803669726767e-11
18.903654485049834 0.0005100664873119022 1.2208067760945944e-6 1.096867323703687e-11
18.93687707641196 0.000508031941960612 1.2501135952010346e-6 9.628735377764109e-12
18.970099667774086 0.0005052092195172978 1.272676494098194e-6 8.046790844313556e-12
19.003322259136212 0.0005015676764415226 1.2885845253331043e-6 6.244650992500362e-12
19.036544850498338 0.0004970781067498395 1.2979586190738795e-6 4.247840147490173e-12
19.069767441860463 0.0004917131688918195 1.3009502123154083e-6 2.0852436796342376e-12
19.102990033222593 0.0004854478341557156 1.2977397542645632e-6 2.1129330031700015e-13
19.13621262458472 0.00047825984885254 1.2885350978625256e-6 2.6074110606571118e-12
19.169435215946844 0.00047013020081813987 1.2735697877234106e-6 5.066718036715498e-12
19.20265780730897 0.0004610435791834289 1.2531012550385293e-6 7.551304644398544e-12
19.235880398671096 0.00045098881500907313 1.2274089302140646e-6 1.002228106855758e-11
19.269102990033222 0.00043995928938586783 1.1967922841759346e-6 1.2440331661639024e-11
19.302325581395348 0.00042795329508718755 1.1615688093903834e-6 1.476627837166007e-11
19.335548172757473 0.00041497433793322955 1.1220719517117796e-6 1.696164550189705e-11
19.3687707641196 0.0004010313647708463 1.0786490041816609e-6 1.8989218088801272e-11
19.40199335548173 0.00038613890643178354 1.0316589738654379e-6 2.0813586269364157e-11
19.435215946843854 0.00037031712620262485 9.81470432727292e-7 2.240166819302842e-11
19.46843853820598 0.00035359176716268163 9.2845936341e-7 2.3723204313570975e-11
19.501661129568106 0.0003359939951065337 8.73007010607357e-7 2.4751216269358842e-11
19.53488372093023 0.00031756013749814854 8.154977484930057e-7 2.5462424021010677e-11
19.56810631229236 0.00029833132279513967 7.563169744036499e-7 2.5837615457730374e-11
19.601328903654487 0.0002783530283006919 6.95849038668301e-7 2.5861963300431327e-11
19.634551495016613 0.0002576745482085599 6.344752201303392e-7 2.552528481327021e-11
19.66777408637874 0.00023634839648189982 5.725717565285005e-7 2.4822240576692062e-11
19.700996677740864 0.00021442966146568515 5.105079384879292e-7 2.3752469365110377e-11
19.73421926910299 0.0001919753305463537 4.4864427542620286e-7 2.2320657000948458e-11
19.76744186046512 0.0001690436036774417 3.8733074120337044e-7 2.053653791351124e-11
19.800664451827245 0.00014569321419260846 3.2690510684296236e-7 1.8414829005302273e-11
19.83388704318937 0.00012198277409854694 2.676913671237718e-7 1.5975096308955754e-11
19.867109634551497 9.79701591067819e-5 2.0999826729373844e-7 1.3241555793954915e-11
19.900332225913623 7.371194619148982e-5 1.5411793558914006e-7 1.0242810542756527e-11
19.93355481727575 4.9262913638813385e-5 1.0032462665733179e-7 7.0115273501116256e-12
19.966777408637874 2.4675610574378512e-5 4.887358038214912e-8 3.5840565968318595e-12
20.000000000000004 1.6893891197213569e-18 3.2491194357361237e-21 2.4950068187859927e-25
20.03322259136213 2.4716823406601815e-5 4.608184722542688e-8 3.69826846372611e-12
20.066445182724255 4.9430841952193375e-5 8.917940412862666e-8 7.466122535272397e-12
20.09966777408638 7.410125336426796e-5 1.291224705575889e-7 1.1257238067353259e-11
20.132890365448507 9.869054398026207e-5 1.6576372170052552e-7 1.502417487520109e-11
20.166112956810633 0.0001231645028850338 1.9897909707671223e-7 1.8718978692255395e-11
20.19933554817276 0.00014749218398253216 2.2866806007109603e-7 2.2293795579302796e-11
20.232558139534884 0.00017164582338889878 2.5475372851298893e-7 2.570149093076268e-11
20.26578073089701 0.00019560071959867864 2.7718287741084915e-7 2.8896265115032648e-11
20.299003322259136 0.0002193350836637684 2.959258155551004e-7 3.1834257778722295e-11
20.332225913621265 0.00024282986619913294 3.1097613828703296e-7 3.4474132937761845e-11
20.36544850498339 0.0002660685674503873 3.2235035930105574e-7 3.677763717102641e-11
20.398671096345517 0.00028903703598131837 3.300874248981062e-7 3.871012352243477e-11
20.431893687707642 0.0003117232608114533 3.342481146368954e-7 4.024103410232262e-11
20.46511627906977 0.000334117161094387 3.3491433283526106e-7 4.134433485412541e-11
20.498338870431894 0.0003562103767068093 3.3218829585352526e-7 4.1998896512632996e-11
20.53156146179402 0.0003779960624387497 3.261916205437005e-7 4.2188816419004417e-11
20.564784053156146 0.0003994686878526428 3.1706431967072585e-7 4.1903676567994335e-11
20.59800664451827 0.00042062384432132386 3.04963710502659e-7 4.1138734036212196e-11
20.6312292358804 0.00044145806026753124 2.9006324312474837e-7 3.98950407677151e-11
20.664451827242527 0.0004619686252096995 2.725512553556573e-7 3.817949056504646e-11
20.697674418604652 0.00048215342286877665 2.5262966143192883e-7 3.600479203968947e-11
20.730897009966778 0.000502010773303639 2.305125818779202e-7 3.3389367204973776e-11
20.764119601328904 0.0005215392838132778 2.0642492219196615e-7 3.035717633559183e-11
20.79734219269103 0.0005407377081656919 1.8060090815489816e-7 2.6937470659640772e-11
20.830564784053156 0.000559604813580462 1.532825857038169e-7 2.3164475380001073e-11
20.86378737541528 0.0005781392547982316 1.24718293411807e-7 1.907700643038764e-11
20.897009966777407 0.0005963394545099741 9.51611156733181e-8 1.4718025246262544e-11
20.930232558139537 0.0006142034893875741 6.486732471499145e-8 1.0134136660882966e-11
20.963455149501662 0.0006317289809501687 3.4094819533538596e-8 5.375035811492498e-12
20.996677740863788 0.0006489129905148469 3.1015698059861154e-9 4.929106498978571e-13
21.029900332225914 0.0006657519175128088 2.7855927275632635e-8 4.458192713959179e-12
21.06312292358804 0.0006822414005011483 5.852416942292911e-8 9.423034056066105e-12
21.096345514950166 0.0006983762202647081 8.865414326593643e-8 1.4345864231220085e-11
21.12956810631229 0.000714150204481588 1.1800278250604793e-7 1.9171122914596612e-11
21.162790697674417 0.0007295561335200049 1.4633438298130157e-7 2.3844140034417535e-11
21.196013289036546 0.0007445856470437533 1.734219676817756e-7 2.8311831889067708e-11
21.229235880398672 0.0007592291512301877 1.9904859504647234e-7 3.252338290469806e-11
21.262458471760798 0.000773475726549637 2.2300860419498376e-7 3.6430904065824056e-11
21.295681063122924 0.0007873130362208752 2.451087910958189e-7 3.9990059242416165e-11
21.32890365448505 0.0008007272356459606 2.651695100468041e-7 4.316065094185215e-11
21.36212624584718 0.0008137028833418128 2.8302569523942986e-7 4.5907157430816006e-11
21.395348837209305 0.000826222854127932 2.9852779759675834e-7 4.8199213697430965e-11
21.42857142857143 0.0008382682556018577 3.115426325113666e-7 5.0012029352800996e-11
21.461794019933556 0.0008498183492382171 3.2195413456388826e-7 5.132673729761386e-11
21.495016611295682 0.000860850477784245 3.2966401577201374e-7 5.2130667796127505e-11
21.528239202657808 0.0008713400009946238 3.3459232440216975e-7 5.241754349803875e-11
21.561461794019937 0.0008812602421490289 3.3667790186955156e-7 5.2187591918623266e-11
21.594684385382063 0.0008905824482228823 3.358787357545144e-7 5.144757291820727e-11
21.62790697674419 0.0008992757670283838 3.3217220747242765e-7 5.021071980157572e-11
21.661129568106315 0.0009073072450976635 3.2555523364796854e-7 4.849659377362782e-11
21.69435215946844 0.0009146418505279703 3.160443007609683e-7 4.63308526258569e-11
21.727574750830566 0.000921242525429275 3.0367539314775203e-7 4.3744935675091697e-11
21.760797342192692 0.0009270702729811382 2.8850381495649246e-7 4.077566811667379e-11
21.794019933554818 0.0009320842843852024 2.7060390716617933e-7 3.746478907421078e-11
21.827242524916944 0.0009362421111529419 2.500686612833831e-7 3.385840871214433e-11
21.860465116279073 0.0009394998881493295 2.270092318276895e-7 3.0006400810858256e-11
21.8936877076412 0.0009418126125713867 2.0155435020275134e-7 2.5961738172224828e-11
21.926910299003325 0.0009431344835218921 1.7384964302387358e-7 2.1779779112285884e-11
21.96013289036545 0.0009434193059888498 1.4405685843236195e-7 1.7517514093584773e-11
21.993355481727576 0.0009426209618105211 1.1235300436998403e-7 1.3232782239918177e-11
22.026578073089702 0.0009406939485540692 7.892940321144868e-8 8.983468049239848e-12
22.059800664451828 0.0009375939851394852 4.39906675574548e-8 4.826689065784344e-12
22.093023255813954 0.000933278680500702 7.753602373148998e-9 8.179855810524645e-13
22.12624584717608 0.0009277082586263764 2.9553960984200892e-8 2.9894764022414973e-12
22.15946843853821 0.0009208463300370989 6.769439297131277e-8 6.545677694667225e-12
22.192691029900335 0.0009126606962536346 1.0642155011502457e-7 9.804482823680655e-12
22.22591362126246 0.0009031241702594621 1.454821088567596e-7 1.2724330501982635e-11
22.259136212624586 0.0008922153925749715 1.8461694227474e-7 1.52688672967192e-11
22.292358803986712 0.0008799196195916023 2.2356253275591618e-7 1.740751473925127e-11
22.325581395348838 0.0008662294585384285 2.6205241350346464e-7 1.91159608673986e-11
22.358803986710964 0.0008511455221479981 2.998186316129033e-7 2.0376568086081628e-11
22.39202657807309 0.0008346769760050522 3.3659322533024737e-7 2.117869025907296e-11
22.425249169435215 0.0008168419528970769 3.7210970802074777e-7 2.151889309301551e-11
22.45847176079734 0.0007976678113488101 4.061045513261791e-7 2.1401073131646907e-11
22.49169435215947 0.0007771912199108833 4.3831865997366964e-7 2.0836472028142428e-11
22.524916943521596 0.000755458054553404 4.684988307190065e-7 1.9843584189526896e-11
22.558139534883722 0.0007325231034229903 4.96399187963096e-7 1.8447957370617115e-11
22.591362126245848 0.0007084495808710286 5.217825886708492e-7 1.6681887315822028e-11
22.624584717607974 0.0006833084605728782 5.444219893477656e-7 1.458400908417346e-11
22.6578073089701 0.0006571776452045657 5.641017679898334e-7 1.2198789224090359e-11
22.691029900332225 0.000630140996997386 5.8061899411679e-7 9.575924466992146e-12
22.72425249169435 0.0006022872590790054 5.937846402265784e-7 6.7696540601777444e-12
22.757475083056477 0.0005737089014621661 6.034247282688687e-7 3.837994236660024e-12
22.790697674418606 0.0005445009276281254 6.093814050272373e-7 8.419046007792897e-13
22.823920265780732 0.0005147596777992805 6.115139406210869e-7 2.155602627858478e-12
22.857142857142858 0.000484581663291451 6.096996446893668e-7 5.090398543308901e-12
22.890365448504983 0.0004540624630088272 6.038346951959319e-7 7.898205815774824e-12
22.92358803986711 0.0004232957085311704 5.93834875200771e-7 1.0515585750119428e-11
22.956810631229235 0.0003923721787473095 5.796362133692038e-7 1.2880930090939688e-11
22.990033222591364 0.00036137901903908275 5.611955244419424e-7 1.493544321069457e-11
23.02325581395349 0.00033039909402438826 5.384908463598453e-7 1.6624100209855477e-11
23.056478405315616 0.00029951047718427 5.115217712265133e-7 1.789656656263036e-11
23.089700996677742 0.0002687860756103207 4.803096677976862e-7 1.8708065260917174e-11
23.122923588039868 0.0002382933838112486 4.4489779370586083e-7 1.9020177941722733e-11
23.156146179401993 0.00020809435712177858 4.05351296160098e-7 1.8801567224989875e-11
23.189368770764123 0.00017824539279301472 3.6175710040158636e-7 1.8028608431804716e-11
23.22259136212625 0.0001487974052756576 3.142236857430915e-7 1.6685919986191916e-11
23.255813953488374 0.0001197959814509305 2.6288074957252656e-7 1.4766783112836743e-11
23.2890365448505 9.128160150093488e-5 2.0787876025445373e-7 1.227344291072683e-11
23.322259136212626 6.328991160672851e-5 1.4938840041658492e-7 9.217284488845343e-12
23.35548172757475 3.585203558105162e-5 8.759990265813817e-8 5.618879572059952e-12
23.38870431893688 8.994913752959706e-6 2.2722280260576782e-8 1.5079007985605516e-12
23.421926910299003 1.725834119237872e-5 4.501754398294477e-8 3.077097191733764e-12
23.455149501661133 4.288808025290586e-5 1.1537570717924452e-7 8.089028863255369e-12
23.488372093023255 6.787775340092856e-5 1.880924698362187e-7 1.3472758147029526e-11
23.521594684385384 9.221355010026382e-5 2.6289336880759137e-7 1.9165703217384475e-11
23.554817275747514 0.00011588404972690375 3.3949045455857607e-7 2.5098558987129743e-11
23.588039867109636 0.0001388798854049796 4.1758360717455196e-7 3.1196128848331414e-11
23.621262458471765 0.00016119342374784347 4.968619251023725e-7 3.737825551347829e-11
23.654485049833887 0.00018281846212018536 5.770051802061261e-7 4.356083926970693e-11
23.687707641196017 0.00020374994430876733 6.576853323403115e-7 4.965693057081345e-11
23.72093023255814 0.00022398369489730173 7.385680962915261e-7 5.557788267920505e-11
23.75415282392027 0.00024351617217531303 8.193145536213195e-7 6.123454905200005e-11
23.78737541528239 0.00026234423905742557 8.99582801655361e-7 6.653850935777645e-11
23.82059800664452 0.00028046495123607295 9.790296316124363e-7 7.140330742608764e-11
23.85382059800665 0.0002978753616235283 1.0573122276498539e-6 7.574568408005544e-11
23.88704318936877 0.00031457234004719943 1.134089878423093e-6 7.948678768932117e-11
23.9202657807309 0.0003305524071342833 1.2090256926160951e-6 8.255334540866976e-11
23.953488372093023 0.0003458115813498654 1.281788309797303e-6 8.487877843586306e-11
23.986710963455153 0.00036034523822893726 1.3520535978949567e-6 8.640424522596418e-11
24.019933554817275 0.00037414798096233845 1.4195063285643778e-6 8.707959743083881e-11
24.053156146179404 0.0003872135216558086 1.4838418217409936e-6 8.686423438041992e-11
24.086378737541526 0.00039953457277764443 1.5447675507347755e-6 8.572784317251579e-11
24.119601328903656 0.00041110274854388876 1.602004699327093e-6 8.365101287355475e-11
24.152823920265778 0.00042190847626019667 1.6552896624762295e-6 8.062571293403742e-11
24.186046511627907 0.00043194091794923183 1.7043754824274632e-6 7.66556276681498e-11
24.219269102990037 0.0004411879029429402 1.7490332122526715e-6 7.175634051325398e-11
24.25249169435216 0.00044963587251396634 1.7890531991161237e-6 6.595536374681648e-11
24.28571428571429 0.0004572698380621707 1.8242462798751967e-6 5.929201136954645e-11
24.31893687707641 0.00046407335486292357 1.8544448819758966e-6 5.1817114936987045e-11
24.35215946843854 0.0004700285139248145 1.879504022994765e-6 4.359258421016993e-11
24.385382059800662 0.00047511595509384057 1.8993022026063105e-6 3.469081657164231e-11
24.41860465116279 0.00047931490517497187 1.9137421812212505e-6 2.519396118895076e-11
24.451827242524917 0.0004826032455101883 1.9227516400405245e-6 1.519304587707167e-11
24.485049833887043 0.0004849576141391128 1.9262837178043736e-6 4.786976488480172e-12
24.518272425249172 0.0004863535483493187 1.9243174200810107e-6 5.9185795795402536e-12
24.551495016611295 0.00048676567406314103 1.916857897535136e-6 1.6812412549240302e-11
24.584717607973424 0.0004861679490576527 1.9039365902390709e-6 2.7779077425840564e-11
24.61794019933555 0.00048453396741047913 1.8856112357378409e-6 3.870027320534161e-11
24.651162790697676 0.0004818373327249527 1.8619657392501306e-6 4.9456277085745845e-11
24.6843853820598 0.00047805210751428596 1.8331099050778047e-6 5.99274157645487e-11
24.717607973421927 0.00047315334549928654 1.7991790290050453e-6 6.999555525130423e-11
24.750830564784053 0.0004671177123661827 1.7603333521896439e-6 7.954559020082443e-11
24.784053156146182 0.0004599241986024375 1.7167573777821895e-6 8.846691358688055e-11
24.817275747508308 0.0004515549252438454 1.6686590522490807e-6 9.665484759120758e-11
24.850498338870434 0.0004419960396120274 1.6162688141194435e-6 1.040120168792606e-10
24.88372093023256 0.00043123869332663517 1.5598385136205716e-6 1.104496459700707e-10
24.916943521594686 0.00041928008904149814 1.4996402074079205e-6 1.1588876317798541e-10
24.95016611295681 0.00040612457558198735 1.4359648333287785e-6 1.2026129460125134e-10
24.983388704318937 0.000391784763690635 1.3691207708817383e-6 1.2351103284599537e-10
25.016611295681066 0.0003762826268199695 1.2994322937410636e-6 1.255944665914927e-10
25.04983388704319 0.00035965054392167505 1.2272379214027221e-6 1.2648145870807052e-10
25.083056478405318 0.00034193223471383564 1.1528886776734896e-6 1.2615576241549593e-10
25.116279069767444 0.0003231835333366493 1.0767462643614505e-6 1.2461536689724822e-10
25.14950166112957 0.0003034729445598176 9.991811591314058e-7 1.2187266584349858e-10
25.1827242524917 0.000282881928652962 9.205706470588735e-7 1.1795444455959187e-10
25.21594684385382 0.0002615048673457599 8.412967959471429e-7 1.1290168352288228e-10
25.24916943521595 0.00023944867430648474 7.617443859585538e-7 1.0676917857302392e-10
25.282392026578073 0.00021683202908672307 6.822988045524484e-7 9.96249802526757e-11
25.315614617940202 0.00019378423276620544 6.033439181118871e-7 9.154965714952109e-11
25.348837209302324 0.00017044370524791437 5.25259931977824e-7 8.263539039878729e-11
25.382059800664454 0.00014695616646707697 4.484212508889418e-7 7.29849087602055e-11
25.415282392026583 0.00012347256455631398 3.73194352045264e-7 6.271027585673586e-11
25.448504983388705 0.00010014683109916728 2.999356831704218e-7 5.193154322711276e-11
25.481727574750835 7.713355514334428e-5 2.2898959804021743e-7 4.0775284773934834e-11
25.514950166112957 5.4585672350460144e-5 1.6068634197016772e-7 2.9373029957949035e-11
25.548172757475086 3.265226303308179e-5 9.534009971052687e-8 1.7859614673214112e-11
25.58139534883721 1.147654323570528e-5 3.324711808325113e-8 6.3714701145128024e-12
25.614617940199338 8.805882391227363e-6 2.5316084491203806e-8 4.955128903160961e-12
25.64784053156146 2.806845664420285e-5 8.009440968838065e-8 1.5985833811475238e-11
25.68106312292359 4.619476692919713e-5 1.30855760639308e-7 2.6589987341640535e-11
25.71428571428572 6.307929709388374e-5 1.7739250180483726e-7 3.664236040070484e-11
25.74750830564784 7.862784696107589e-5 2.1952278669438545e-7 4.602483733375471e-11
25.78073089700997 9.275764879502864e-5 2.570917433116004e-7 5.4628026354742345e-11
25.813953488372093 0.00010539722204380029 2.899725078341931e-7 6.235277244848543e-11
25.847176079734222 0.00011648601545631481 3.1806709773156144e-7 6.911155086733757e-11
25.880398671096344 0.00012597388927472591 3.41307116288968e-7 7.482972046564725e-11
25.913621262458474 0.0001338204902010635 3.596542813397677e-7 7.94466175279488e-11
25.946843853820596 0.0001399945689870119 3.731007719048992e-7 8.291647244352935e-11
25.980066445182725 0.00014447328562544888 3.8166938739839104e-7 8.520913354769718e-11
26.013289036544855 0.0001472415410276615 3.8541351507610427e-7 8.631058467237031e-11
26.046511627906977 0.0001482913674398875 3.844169024785534e-7 8.622324540552948e-11
26.079734219269106 0.0001476214032290339 3.787932327431056e-7 8.496604572718114e-11
26.11295681063123 0.000145236471432927 3.6868550183198063e-7 8.257426954211469e-11
26.146179401993358 0.00014114727585633354 3.542651979349756e-7 7.909916463696486e-11
26.17940199335548 0.00013537022360049275 3.357312845546165e-7 7.460731971816115e-11
26.21262458471761 0.00012792737873643388 3.1330899006043515e-7 6.917981240268551e-11
26.245847176079735 0.00011884654828897345 2.8724840780247745e-7 6.291113529733904e-11
26.27906976744186 0.0001081614986541996 2.5782291219464795e-7 5.590791057427e-11
26.31229235880399 9.591229786275787e-5 2.2532739751029442e-7 4.828740668937539e-11
26.345514950166113 8.21457765432117e-5 1.9007634746646676e-7 4.017587405240934e-11
26.378737541528242 6.691609785322605e-5 1.524017450037344e-7 3.170671949968173e-11
26.411960132890368 5.028542385907296e-5 1.1265083298558039e-7 2.3018542297362344e-11
26.445182724252494 3.2324662704335795e-5 7.118373783763195e-8 1.4253057071440974e-11
26.47840531561462 1.3114277294737667e-5 2.8370969414041265e-8 5.552931475687375e-12
26.511627906976745 7.254867944137689e-6 1.5409188394282054e-8 2.9404314714547817e-12
26.54485049833887 2.8680650431673426e-5 5.977338061411487e-8 1.1089134666700381e-11
26.578073089701 5.104885640683407e-5 1.0433596088917505e-7 1.8761018696089544e-11
26.611295681063122 7.423241069837364e-5 1.4871183004979093e-7 2.583184998381937e-11
26.644518272425252 9.809071434299152e-5 1.9251931469901286e-7 3.218743064226615e-11
26.677740863787378 0.00012246914077325852 2.3538306606734652e-7 3.7725595267593864e-11
26.710963455149503 0.00014719874626766138 2.769369585908061e-7 4.2358060338822764e-11
26.74418604651163 0.00017209625398380136 3.1682696697442667e-7 4.601209280576232e-11
26.777408637873755 0.0001969643724153468 3.5471399992666006e-7 4.8631965905920434e-11
26.810631229235884 0.0002215925076671895 3.9027666829774914e-7 5.0180172238908577e-11
26.843853820598007 0.0002457579236543093 4.232139650369147e-7 5.063836664908756e-11
26.877076411960136 0.0002692273943991437 4.5324783420809015e-7 5.000801451606203e-11
26.910299003322258 0.0002917593774396414 4.801256062804134e-7 4.8310724613552014e-11
26.943521594684388 0.00031310671673793783 5.036222770465887e-7 4.558824974763256e-11
26.976744186046517 0.00033301985768756934 5.235426078263857e-7 4.190214289489049e-11
27.00996677740864 0.0003512505267987941 5.397230250926794e-7 3.7333061490828255e-11
27.04318936877077 0.0003675557960650182 5.520332983185162e-7 3.197971782182383e-11
27.07641196013289 0.00038170241925605374 5.603779756930541e-7 2.595747909464231e-11
27.10963455149502 0.00039347129738752986 5.646975583961249e-7 1.9396626632191016e-11
27.142857142857142 0.0004026619066117261 5.649693953598329e-7 1.2440289701366923e-11
27.17607973421927 0.0004090965068937425 5.612082818848482e-7 5.2420756389592065e-12
27.209302325581394 0.0004126239466441705 5.5346674711991e-7 2.0365758817432206e-12
27.242524916943523 0.00041312288852930073 5.418350172575839e-7 9.229280501014144e-12
27.275747508305653 0.0004105043051576761 5.264406433461115e-7 1.6167798872510507e-11
27.308970099667775 0.00040471312890070387 5.074477848650048e-7 2.2685282901539072e-11
27.342192691029904 0.00039572898493621595 4.850561426574956e-7 2.8619627753922678e-11
27.375415282392026 0.0003835659867575219 4.594995374510409e-7 3.38168741100468e-11
27.408637873754156 0.00036827162429403334 4.3104413302121795e-7 3.813460099259984e-11
27.441860465116278 0.0003499248218716144 3.9998630605648356e-7 4.144524607451755e-11
27.475083056478407 0.00032863328254043684 3.6665016795059203e-7 4.3639287787009264e-11
27.50830564784053 0.00030453026395061073 3.3138474707455135e-7 4.462822190413756e-11
27.54152823920266 0.0002777709474695291 2.9456084354563157e-7 4.434726468314965e-11
27.57475083056479 0.00024852856653732837 2.5656757210201136e-7 4.275771518430639e-11
27.60797342192691 0.00021699045351964599 2.1780861238802204e-7 3.984891116686875e-11
27.64119601328904 0.00018335414863376732 1.786981897372377e-7 3.563971603417121e-11
27.674418604651162 0.00014782369250748644 1.3965681338466943e-7 3.0179478741630015e-11
27.70764119601329 0.00011060619831684475 1.0110680291941251e-7 2.3548414432033795e-11
27.740863787375414 7.190877277241614e-5 6.346763767791485e-8 1.5857360849129435e-11
27.774086378737543 3.193582958101116e-5 2.715116764332472e-8 7.24687430838784e-12
27.807308970099665 9.11318405222388e-6 7.443271773669847e-9 2.1143608451406826e-12
27.840531561461795 5.1045646827183446e-5 3.9933794980217714e-8 1.2031823832358065e-11
27.873754152823924 9.367722311179424e-5 6.99609017944397e-8 2.228815179379036e-11
27.906976744186046 0.00013683294900022707 9.719236029564524e-8 3.2646824567940244e-11
27.940199335548176 0.00018034797833811237 1.2132798064626527e-7 4.2856512455891726e-11
27.973421926910298 0.00022406802685673516 1.4210422067203794e-7 5.2656043532926664e-11
28.006644518272427 0.00026784955433634686 1.5929856137595467e-7 6.177993037791632e-11
28.039867109634553 0.0003115597243988442 1.7273358832177644e-7 6.9964378956185e-11
28.07308970099668 0.00035507617967385746 1.8228071301274576e-7 7.695368509415411e-11
28.106312292358805 0.0003982866671820854 1.8786346707058997e-7 8.250690684503803e-11
28.13953488372093 0.00044108854524931734 1.894603012542728e-7 8.640468442406512e-11
28.17275747508306 0.0004833881994286774 1.8710682121448756e-7 8.845606368579692e-11
28.205980066445186 0.0005251003910148826 1.8089739243034224e-7 8.850516475819843e-11
28.23920265780731 0.0005661475579576131 1.709860480938978e-7 8.643752490434012e-11
28.272425249169437 0.0006064590844387092 1.575866358748298e-7 8.218593444916395e-11
28.305647840531563 0.0006459705521413254 1.4097214259337952e-7 7.573557720705475e-11
28.33887043189369 0.0006846229833427319 1.2147313994082903e-7 6.712828281694414e-11
28.372093023255818 0.000722362083417855 9.947529960148605e-8 5.6465698288310356e-11
28.40531561461794 0.0007591374881400022 7.541593254173007e-8 4.3911190440560545e-11
28.43853820598007 0.0007949020192918905 4.9779514934664055e-8 2.969030032892465e-11
28.471760797342196 0.0008296109505308719 2.309217228324e-8 1.4089585722858344e-11
28.50498338870432 0.0008632212841628827 4.084896109187281e-9 2.546291266367833e-12
28.538205980066447 0.0008956910384471302 3.1163057988432975e-8 1.9819346777405306e-11
28.571428571428573 0.0009269785442578785 5.753494609983236e-8 3.728500896407332e-11
28.604651162790702 0.0009570417493577171 8.258418931971336e-8 5.4460842309899856e-11
28.637873754152825 0.0009858375281795759 1.0569613542313766e-7 7.083725295756974e-11
28.671096345514954 0.0010133209948741061 1.2626950428011102e-7 8.589010925423976e-11
28.704318936877076 0.0010394448174635836 1.437288884557653e-7 9.909514824707643e-11
28.737541528239205 0.0010641585312736084 1.5753799410410363e-7 1.0994396856009715e-10
28.770764119601335 0.0010874078504203247 1.6721348857104807e-7 1.1796133355822176e-10
28.803986710963457 0.0011091339770582722 1.7233929214303964e-7 1.2272342686811167e-10
28.837209302325586 0.001129272909399113 1.7258111977192353e-7 1.2387661643031846e-10
28.87043189368771 0.0011477547512668948 1.6770104425623676e-7 1.2115619495384154e-10
28.903654485049838 0.0011645030282473605 1.575718151419393e-7 1.1440447603687419e-10
28.93687707641196 0.001179434018416372 1.4219062740218197e-7 1.0358753893221942e-10
28.97009966777409 0.001192456109305886 1.2169199064413268e-7 8.88098341885345e-11
29.003322259136212 0.0012034691972987348 9.635930305073026e-8 7.032579107476442e-11
29.03654485049834 0.0012123641511434496 6.663468437441795e-8 4.854751043286154e-11
29.069767441860463 0.0012190223678331805 3.3126568937208595e-8 2.4047588887265872e-11
29.102990033222593 0.0012233154567376106 3.3854973659545177e-9 2.443891402486434e-12
29.136212624584722 0.0012251050965716773 4.1949472737754685e-8 3.0049151543274174e-11
29.169435215946844 0.001224243119362771 8.144352901605772e-8 5.776016353225422e-11
29.202657807308974 0.0012205718856831914 1.2058360475257618e-7 8.446452107484633e-11
29.235880398671096 0.0012139250254362057 1.5793662407975605e-7 1.089803186156899e-10
29.269102990033225 0.0012041286274709925 1.9194028040451042e-7 1.3010036781827742e-10
29.302325581395348 0.0011910029678882288 2.2093036510408945e-7 1.4664573379890163e-10
29.335548172757477 0.0011743648692406946 2.431767070092793e-7 1.5752811871434525e-10
29.3687707641196 0.00115403077859918 2.5692887866663173e-7 1.618200390925536e-10
29.40199335548173 0.0011298206388916919 2.604729202970158e-7 1.5883101456241976e-10
29.435215946843858 0.0011015626020664812 2.5220043212404896e-7 1.4818708585860456e-10
29.46843853820598 0.001069098591682276 2.3069149043539173e-7 1.299098829002383e-10
29.50166112956811 0.0010322906644719915 1.948129524453161e-7 1.0449014015117051e-10
29.53488372093023 0.000991028044839749 1.4383382980654758e-7 7.294897392579867e-11
29.56810631229236 0.0009452346152810392 7.755953049597172e-8 3.68783588779486e-11
29.601328903654483 0.0008948765450325259 3.513106250146529e-9 1.5499711088721261e-12
29.634551495016613 0.0008399696386904445 9.801792733855915e-8 3.962056281999095e-11
29.66777408637874 0.0007805859000531765 2.035165461877676e-7 7.417160658608093e-11
29.700996677740864 0.0007168587510487259 3.162680573979103e-7 1.0177350087252254e-10
29.734219269102994 0.0006489863389529476 4.309689136574736e-7 1.190125314697008e-10
29.767441860465116 0.0005772324218713685 5.404603459810256e-7 1.229082134901381e-10
29.800664451827245 0.0005019244500919352 6.354005590713296e-7 1.1149815030482307e-10
29.83388704318937 0.0004234486557762333 7.038987833287057e-7 8.463031584444663e-11
29.867109634551497 0.0003422422087178457 7.311081160620412e-7 4.500954786258294e-11
29.900332225913623 0.0002587827624269114 6.987739402833357e-7 4.471604672430604e-13
29.93355481727575 0.0001735759654667255 5.847345755373495e-7 3.888316744304149e-11
29.966777408637874 8.714170977587304e-5 3.623707000159349e-7 4.93291475695265e-11
30.000000000000004 0.0 0.0 0.0


==> data/fig3-frequency/igrcork-freq-realres-data_trefoil-knot-10.0-30.0-1.0e-10_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 7.719337907850451e-16 7.712875762255207e-16 7.708102211102559e-16
10.033222591362126 0.013577468146527378 4.8800965902260634e-5 1.675984636154265e-10
10.066445182724252 0.026299734618644165 8.058930152094319e-5 2.111121375222975e-10
10.09966777408638 0.03821185903406267 9.968138881849096e-5 1.8524087919931557e-10
10.132890365448505 0.04941031944148463 0.00010919106620201546 1.2719556204952064e-10
10.16611295681063 0.06003825939005625 0.00011143429108480889 6.10250076439753e-11
10.199335548172757 0.07026746775707975 0.00010819571107319576 1.1457136575908812e-12
10.232558139534884 0.08026639055010239 0.00010089649490877549 4.5163348435138364e-11
10.26578073089701 0.09015921880484817 9.069632012086661e-5 7.506579213147927e-11
10.299003322259136 0.09998697397432009 7.855425654691915e-5 8.90519907818778e-11
10.332225913621262 0.10968359007609466 6.526561284646324e-5 8.94044176507814e-11
10.365448504983387 0.11907590864941567 5.148566589572157e-5 7.93426696968564e-11
10.398671096345515 0.1279080189208357 3.774676551183476e-5 6.236025481119868e-11
10.43189368770764 0.13588218468914523 2.447236597155115e-5 4.179384181574451e-11
10.465116279069766 0.14270456840221596 1.1989715640563524e-5 2.053948983346847e-11
10.498338870431894 0.1481248276172247 5.418896902688589e-7 9.068117965628092e-13
10.53156146179402 0.15196267618269008 9.700695439794282e-6 1.543632537613175e-11
10.564784053156146 0.15411930589685024 1.862938903762486e-5 2.7455975626102338e-11
10.598006644518273 0.15457542649578385 2.6187206515604132e-5 3.469007532763299e-11
10.631229235880399 0.15337985436985865 3.235967440497963e-5 3.717011999189274e-11
10.664451827242525 0.1506331122268826 3.71667121873284e-5 3.5315706882096083e-11
10.697674418604652 0.1464698861669989 4.06555757461551e-5 2.983153626353271e-11
10.730897009966778 0.14104302558637682 4.2894827179291113e-5 2.1604834736050422e-11
10.764119601328904 0.13451055297028872 4.396925033429779e-5 1.1618121669359841e-11
10.79734219269103 0.1270261611662738 4.39756026890521e-5 9.79415789645976e-13
10.830564784053156 0.11873301543921264 4.301908107798533e-5 9.797328905948865e-12
10.863787375415283 0.10976032478463871 4.121037841520368e-5 1.9447138989364384e-11
10.897009966777409 0.10022202438224938 3.8663217807463104e-5 2.7469060093610418e-11
10.930232558139535 0.0902169327666376 3.549226571055289e-5 3.336677488887519e-11
10.96345514950166 0.07982984250733678 3.181134419094794e-5 3.682955786871463e-11
10.996677740863786 0.06913312336919623 2.7731881319372383e-5 3.7727956794135714e-11
11.029900332225914 0.05818853365690035 2.3361556470065904e-5 3.6107379454054215e-11
11.06312292358804 0.047049035098972986 1.880311262277426e-5 3.216504541106223e-11
11.096345514950166 0.03576048489028876 1.4153320008420292e-5 2.6228802591831982e-11
11.129568106312291 0.0243631361801935 9.502084423848027e-6 1.8730529815841254e-11
11.162790697674419 0.012892918446533133 4.931699363105698e-6 1.0171933740182367e-11
11.196013289036545 0.0013824955569018212 5.162441990807462e-7 1.0988677768137927e-12
11.22923588039867 0.010137884591323223 3.678868567555313e-6 7.934376516399418e-12
11.262458471760796 0.021639726172039245 7.5971949465127946e-6 1.638893641408422e-11
11.295681063122922 0.03309578077061275 1.1191410100857787e-5 2.3766661247084294e-11
11.32890365448505 0.044479674857231706 1.4423311033115178e-5 2.9635344280395785e-11
11.362126245847175 0.055765643640802325 1.726367754579485e-5 3.3648358891016974e-11
11.395348837209303 0.0669283479839746 1.9692000921288494e-5 3.5547071994959e-11
11.428571428571429 0.07794275398279565 2.16960926256544e-5 3.5183976036994143e-11
11.461794019933555 0.08878405784602142 2.3271587786190378e-5 3.251942075388878e-11
11.495016611295682 0.09942764161596832 2.4421359989457205e-5 2.7621108056093848e-11
11.528239202657808 0.10984904792347341 2.5154865137232615e-5 2.066419863307781e-11
11.561461794019934 0.12002396430059706 2.548743258808075e-5 1.1919627422721142e-11
11.59468438538206 0.12992820956699994 2.543952171932413e-5 1.7717380633730592e-12
11.627906976744187 0.13953771646743626 2.5035961324043535e-5 9.447175475050662e-12
11.661129568106313 0.14882850609253664 2.4305188111948187e-5 2.113570984663623e-11
11.69435215946844 0.15777665069538307 2.327849897843083e-5 3.281477333041177e-11
11.727574750830566 0.16635822235805436 2.1989329853937125e-5 4.393679197765919e-11
11.760797342192692 0.1745492256021568 2.047257187529034e-5 5.3952126455890447e-11
11.794019933554818 0.18232551251118947 1.8763933470331363e-5 6.23284256365e-11
11.827242524916944 0.18966267927570032 1.689935476364448e-5 6.856743756969296e-11
11.86046511627907 0.19653594331904287 1.4914478657288904e-5 7.222346484247319e-11
11.893687707641195 0.2029200003477135 1.2844180968441985e-5 7.29149914224226e-11
11.926910299003321 0.2087888608337808 1.0722160290241255e-5 7.034067921225098e-11
11.960132890365447 0.21411566562153866 8.580586723809032e-6 6.42893706723743e-11
11.993355481727573 0.2188724806091055 6.449807401095478e-6 5.464519297366435e-11
12.026578073089702 0.22303007085579324 4.358105746445275e-6 4.140254972927283e-11
12.059800664451828 0.22655765509663073 2.3315107247662836e-6 2.4653900816317352e-11
12.093023255813954 0.22942264262670994 3.936519124073581e-7 4.6075641011006245e-12
12.12624584717608 0.23159035601417088 1.4343440363349558e-6 1.8445289634540952e-11
12.159468438538205 0.23302374533765993 3.1339199067623578e-6 4.40802450753997e-11
12.192691029900331 0.23368310293238567 4.689121691855617e-6 7.180974656668026e-11
12.225913621262459 0.23352579239415644 6.086603587878154e-6 1.010567721130297e-10
12.259136212624584 0.23250601241216112 7.315607829895849e-6 1.311744882466856e-10
12.29235880398671 0.23057462565805986 8.367922581784743e-6 1.6146218886000875e-10
12.325581395348838 0.2276790964835438 9.237820643225912e-6 1.9117957246546936e-10
12.358803986710964 0.22376359990612546 9.921981365360098e-6 2.1955957710718252e-10
12.392026578073091 0.2187693899615706 1.0419397725793837e-5 2.4582871230908245e-10
12.425249169435217 0.21263554994031694 1.0731270248036942e-5 2.6922385204842083e-10
12.458471760797343 0.20530029240853054 1.0860889124505864e-5 2.8900793399148405e-10
12.491694352159469 0.1967030350390961 1.0813505724262663e-5 3.0448582026324236e-10
12.524916943521594 0.18678754968128555 1.059619451414663e-5 3.150208073551271e-10
12.55813953488372 0.17550656420686694 1.021770634091381e-5 3.2004923002886765e-10
12.591362126245846 0.16282828047613693 9.688313977258224e-6 3.190979405308199e-10
12.624584717607975 0.1487453362689562 9.019650864048573e-6 3.1178731269009e-10
12.657807308970101 0.1332867426828984 8.224544006773153e-6 2.9784835121796353e-10
12.691029900332227 0.11653319751888622 7.316842068108313e-6 2.771315139579658e-10
12.724252491694353 0.09863579038627952 6.311239744307776e-6 2.4960302937858315e-10
12.757475083056478 0.07983730376844529 5.2230996547716595e-6 2.1535956213140794e-10
12.790697674418604 0.06049385964352072 4.068272988183193e-6 1.7462541959383564e-10
12.82392026578073 0.041092354221972306 2.862920266497551e-6 1.2774802616907555e-10
12.857142857142856 0.022255872510012403 1.623333628703418e-6 7.519939224041066e-11
12.890365448504982 0.004725250681089255 3.657620707029255e-7 1.7567208373950494e-11
12.923588039867111 0.010699391593194075 8.937588903442639e-7 4.4451639064931224e-11
12.956810631229237 0.023277747968200053 2.1395716712996833e-6 1.1006212196923514e-10
12.990033222591363 0.032535217270233105 3.3565537570608174e-6 1.7838096962325608e-10
13.023255813953488 0.038588540358385874 4.5302661282433056e-6 2.4845082441714565e-10
13.056478405315614 0.04259839843724002 5.647091646695801e-6 3.192568067099491e-10
13.08970099667774 0.04710425324704011 6.694362167560846e-6 3.89738915390162e-10
13.122923588039868 0.055335745496297266 7.660473247751045e-6 4.588132442447895e-10
13.156146179401993 0.06916910370114077 8.534985436343738e-6 5.253854217154806e-10
13.18936877076412 0.08816577233270541 9.308711296277007e-6 5.883697535664867e-10
13.222591362126245 0.1106773229043542 9.97378744855174e-6 6.467097631753305e-10
13.255813953488373 0.1349532605350415 1.0523731114114019e-5 6.993914743450344e-10
13.2890365448505 0.15953697533571842 1.0953480805863896e-5 7.454626769002767e-10
13.322259136212626 0.18333175435670496 1.1259421037394165e-5 7.840499078151606e-10
13.355481727574752 0.20557439150763004 1.143939108569817e-5 8.143714203498009e-10
13.388704318936878 0.2257828188738856 1.1492678081012837e-5 8.357517717087781e-10
13.421926910299003 0.24369672624275052 1.1419994879058236e-5 8.476365525820083e-10
13.455149501661129 0.25922023861444093 1.1223443369394786e-5 8.495980129287908e-10
13.488372093023255 0.27237191301074115 1.0906464066741612e-5 8.413487579870859e-10
13.52159468438538 0.2832443744675152 1.0473772988323763e-5 8.227433066371398e-10
13.55481727574751 0.2919737378569958 9.93128698537197e-6 7.937882995092971e-10
13.588039867109636 0.298717692207869 9.286038793885732e-6 7.546374515960012e-10
13.621262458471762 0.303640602984743 8.546083185343394e-6 7.055982781551626e-10
13.654485049833887 0.30690394840787555 7.720395653373207e-6 6.471247043766106e-10
13.687707641196013 0.3086606121176102 6.818765090955885e-6 5.798163244536301e-10
13.720930232558139 0.3090518470303736 5.851681900724284e-6 5.044067193362716e-10
13.754152823920265 0.30820601563586797 4.830222965761383e-6 4.2176059205289177e-10
13.78737541528239 0.30623846077994643 3.765934785379205e-6 3.3285697661938073e-10
13.820598006644518 0.3032520571238987 2.6707160184311842e-6 2.387792273468919e-10
13.853820598006646 0.29933813993611047 1.5567005230566298e-6 1.4070236326685127e-10
13.887043189368772 0.2945776130543925 4.3614184455767935e-7 3.98789776540537e-11
13.920265780730897 0.28904211112922523 6.787000598521479e-7 6.242106108852946e-11
13.953488372093023 0.2827951409972848 1.7756692239564794e-6 1.6480416986880063e-10
13.986710963455149 0.27589315998830927 2.8428207113861085e-6 2.659350925401069e-10
14.019933554817277 0.26838657024963436 3.868523963942902e-6 3.6444695782870835e-10
14.053156146179402 0.2603206215046945 4.8415622095226074e-6 4.5899401279806504e-10
14.086378737541528 0.25173622267902823 5.7512278017588065e-6 5.48268454629745e-10
14.119601328903654 0.24267066735499696 6.587413397320238e-6 6.310196818854821e-10
14.15282392026578 0.23315828029631655 7.340698892951556e-6 7.060689977206687e-10
14.186046511627909 0.22323099314778003 8.002434045182902e-6 7.723311313980976e-10
14.219269102990035 0.21291885741339509 8.564816612648707e-6 8.288281791317989e-10
14.25249169435216 0.20225050230416253 9.020965802031953e-6 8.747039877392073e-10
14.285714285714286 0.191253544252156 9.364990670595454e-6 9.092358472873867e-10
14.318936877076412 0.1799549539518574 9.592053022604767e-6 9.318476386017435e-10
14.352159468438538 0.16838138579814174 9.698424194690937e-6 9.42118439656203e-10
14.385382059800664 0.15655947359226471 9.681534993733079e-6 9.397885994996081e-10
14.41860465116279 0.14451609540928134 9.540017946995273e-6 9.247642066280648e-10
14.451827242524915 0.13227860957626816 9.273740904109795e-6 8.971217508426881e-10
14.485049833887045 0.1198750628063837 8.883830991293846e-6 8.571033503213829e-10
14.51827242524917 0.10733437067278911 8.372687885879863e-6 8.051188910887803e-10
14.551495016611296 0.09468646979155224 7.74398541006591e-6 7.417388982353838e-10
14.584717607973422 0.08196244031926601 7.002660512388212e-6 6.676877903968096e-10
14.617940199335548 0.06919459666745693 6.154888839324233e-6 5.838334860697579e-10
14.651162790697674 0.056416543705136976 5.208046278442297e-6 4.91179372408737e-10
14.6843853820598 0.04366319518120631 4.1706560641389435e-6 3.908449901303069e-10
14.717607973421927 0.03097075067350825 3.0523213232898872e-6 2.8405783991946895e-10
14.750830564784053 0.01837662709072894 1.8636432076454278e-6 1.72128943629022e-10
14.78405315614618 0.005919340651366052 6.161251010284825e-7 5.644459733803593e-11
14.817275747508306 0.006361664620584025 6.77936313629424e-7 6.15642676933422e-11
14.850498338870432 0.018426245469308166 2.0055719854768434e-6 1.8043237464080256e-10
14.883720930232558 0.030233847961634787 3.3532720047419223e-6 2.986846576230445e-10
14.916943521594686 0.04174385791950167 4.707125967958864e-6 4.1485811441912604e-10
14.950166112956811 0.05291601374125015 6.052970232738069e-6 5.275183075030168e-10
14.983388704318937 0.06371088034209926 7.376539913034367e-6 6.35282767259426e-10
15.016611295681063 0.07409038076313057 8.663623300756111e-6 7.368379654892384e-10
15.049833887043189 0.08401837943056523 9.90021633783257e-6 8.309596124352099e-10
15.083056478405318 0.09346130813206488 1.1072674737376372e-5 9.165267263026753e-10
15.116279069767444 0.10238882258198108 1.2167861407322113e-5 9.92543363591864e-10
15.14950166112957 0.11077447407250265 1.3173286929761312e-5 1.0581435786836257e-9
15.182724252491695 0.11859637728434497 1.407724105829996e-5 1.1126091605130033e-9
15.215946843853821 0.12583785202321845 1.4868913387468205e-5 1.155378824633625e-9
15.249169435215947 0.13248801365070334 1.5538501640568178e-5 1.1860521710278284e-9
15.282392026578073 0.13854228451113437 1.6077306345206085e-5 1.2043975029564692e-9
15.315614617940199 0.14400279696341664 1.6477810966608718e-5 1.2103536063205811e-9
15.348837209302324 0.14887865797239047 1.673374693478827e-5 1.2040263711751234e-9
15.38205980066445 0.15318604587953105 1.684014334895223e-5 1.185692114255235e-9
15.41528239202658 0.15694811225284794 1.6793361431850977e-5 1.1557848676946182e-9
15.448504983388705 0.16019466591255865 1.659111415031859e-5 1.114895032904183e-9
15.481727574750831 0.16296162263295372 1.6232471641528458e-5 1.063755972070738e-9
15.514950166112957 0.16529021287316734 1.5717853331046367e-5 1.0032308742049776e-9
15.548172757475083 0.167225951315465 1.5049007772783012e-5 9.34302557855068e-10
15.581395348837209 0.16881738589475725 1.4228981367244646e-5 8.580567618219215e-10
15.614617940199336 0.17011465993963718 1.3262077170058087e-5 7.756595808874134e-10
15.647840531561462 0.17116793807102534 1.2153805019392324e-5 6.883464565434188e-10
15.681063122923588 0.17202576308568268 1.0910824152646746e-5 5.974019615503997e-10
15.714285714285715 0.17273342507969952 9.540879429750646e-6 5.041331319039713e-10
15.747508305647841 0.1733314330617269 8.052732163802107e-6 4.098589276902934e-10
15.780730897009967 0.17385418084111037 6.456086425629537e-6 3.1588543556358045e-10
15.813953488372094 0.17432889128323695 4.761511553766512e-6 2.2348512979636234e-10
15.84717607973422 0.1747749056243931 2.980361466697314e-6 1.33883999566151e-10
15.880398671096346 0.1752033586828934 1.1246912270264529e-6 4.823683183885388e-11
15.913621262458472 0.17561724950165966 7.928287988295955e-7 3.238177732181151e-11
15.946843853820598 0.17601188448904048 2.7590009436905604e-6 1.0699977979612064e-10
15.980066445182723 0.17637564112792267 4.760190240328808e-6 1.747539655767059e-10
16.01328903654485 0.17669097873838652 6.782416274000824e-6 2.349036854809867e-10
16.046511627906977 0.17693561099421345 8.811446797505302e-6 2.868417977019469e-10
16.079734219269103 0.17708375335876977 1.0832892949194357e-5 3.3009905968282295e-10
16.11295681063123 0.17710736599311624 1.2832305932159282e-5 3.643485919146227e-10
16.146179401993354 0.17697732646582046 1.4795274903773558e-5 3.894101340449454e-10
16.179401993355484 0.1766644837663008 1.6707525783726752e-5 4.0524695784596474e-10
16.21262458471761 0.17614056290547375 1.8555020575492347e-5 4.119658688616931e-10
16.245847176079735 0.17537890563976097 2.0324056721238282e-5 4.0981334043333893e-10
16.27906976744186 0.17435504625548526 2.2001365895449242e-5 3.991658620355382e-10
16.312292358803987 0.173047131348868 2.3574211570436173e-5 3.8052666681217334e-10
16.345514950166116 0.17143619917537262 2.5030484591572686e-5 3.545095321061522e-10
16.378737541528242 0.1695063378419756 2.6358795942764444e-5 3.2183151950201914e-10
16.411960132890368 0.16724474297898823 2.7548565815792536e-5 2.832989316790605e-10
16.445182724252494 0.1646416951897621 2.859010807657813e-5 2.397915161486486e-10
16.47840531561462 0.16169047611414789 2.9474709212793964e-5 1.9225224172251802e-10
16.511627906976745 0.15838723982875924 3.0194700836302982e-5 1.416652805071405e-10
16.54485049833887 0.1547308539025416 3.0743524872236345e-5 8.904517633534737e-11
16.578073089700997 0.15072272198167738 3.111579061963151e-5 3.542662386321428e-11
16.611295681063122 0.14636659745608213 3.130732290734042e-5 1.8221991252358205e-11
16.644518272425252 0.14166839565453507 3.131520075125968e-5 7.07836338212995e-11
16.677740863787378 0.1366360101710632 3.113778593904582e-5 1.2136194251322491e-10
16.710963455149503 0.1312791373521 3.0774741175509266e-5 1.690131343329524e-10
16.74418604651163 0.12560911166150146 3.022703752377219e-5 2.1286823580670893e-10
16.777408637873755 0.11963875356582038 2.9496951055293892e-5 2.5212901756525975e-10
16.81063122923588 0.1133822307166278 2.8588048757777585e-5 2.8608036387815204e-10
16.843853820598007 0.10685493251978032 2.7505163909153962e-5 3.140971312814359e-10
16.877076411960132 0.10007335764391198 2.625436129513889e-5 3.3565054367260013e-10
16.910299003322258 0.09305501360507581 2.4842892745160187e-5 3.503193762748278e-10
16.943521594684388 0.08581832724758183 2.3279143624618412e-5 3.5778701892910274e-10
16.976744186046513 0.07838256470232223 2.157257100045495e-5 3.57849853452568e-10
17.00996677740864 0.07076775922629662 1.9733634288215093e-5 3.5041349738292375e-10
17.043189368770765 0.06299464519715829 1.7773719242770892e-5 3.3549943844400535e-10
17.07641196013289 0.05508459644368503 1.570505619526645e-5 3.132338457608873e-10
17.109634551495017 0.04705956702944321 1.3540633429756619e-5 2.838501025098208e-10
17.142857142857142 0.03894203256721293 1.1294106580534367e-5 2.4768304619391376e-10
17.176079734219268 0.030754930122971827 8.9797049012331e-6 2.0515853266644233e-10
17.209302325581394 0.022521594769320266 6.6121351727216414e-6 1.567922098686929e-10
17.242524916943523 0.01426569087015492 4.20648393638731e-6 1.0317798958751688e-10
17.27574750830565 0.006011136223562704 1.7781187050111376e-6 4.497392917745121e-11
17.308970099667775 0.0022179827375634013 6.574113910861837e-7 1.709609332903072e-11
17.3421926910299 0.010397506382408932 3.084475072084194e-6 8.226535261733918e-11
17.375415282392026 0.01850330950722605 5.487458137560945e-6 1.4973016421427431e-10
17.408637873754152 0.02651142250759276 7.850862260563505e-6 2.1865799414009988e-10
17.441860465116278 0.03439816721046701 1.0159403090732515e-5 2.8820632338061383e-10
17.475083056478404 0.042140308168130663 1.2398107553861727e-5 3.5752683799530425e-10
17.50830564784053 0.04971521983312258 1.455241017843522e-5 4.2578308580025314e-10
17.54152823920266 0.05710106956942149 1.6608248334172434e-5 4.921566773030849e-10
17.574750830564785 0.06427701590313409 1.855215616473303e-5 5.558595730455112e-10
17.60797342192691 0.0712234207702269 2.037135700622287e-5 6.161437891300054e-10
17.641196013289036 0.07792207377627318 2.205385395246392e-5 6.723102266008089e-10
17.674418604651162 0.08435642564430254 2.3588518168411006e-5 7.237197558212842e-10
17.707641196013288 0.09051182709682798 2.4965174399309334e-5 7.697948952961701e-10
17.740863787375414 0.09637576840841566 2.6174683078197654e-5 8.100322059994155e-10
17.774086378737543 0.10193811379507182 2.720901822277371e-5 8.440043479269926e-10
17.80730897009967 0.1071913237055452 2.8061340287238425e-5 8.713642510953502e-10
17.840531561461795 0.1121306569889361 2.872606299476946e-5 8.918502107171373e-10
17.87375415282392 0.11675434388911828 2.9198913090215377e-5 9.05287639236567e-10
17.906976744186046 0.12106371993334931 2.9476981919436328e-5 9.115876253736713e-10
17.940199335548172 0.12506331013362387 2.95587677161136e-5 9.107513892548257e-10
17.9734219269103 0.12876085261919507 2.9444207449569263e-5 9.028640344887492e-10
18.006644518272427 0.13216725100165191 2.9134697170128898e-5 8.880926679859191e-10
18.039867109634553 0.1352964455891715 2.8633099850007526e-5 8.666890946855113e-10
18.07308970099668 0.1381651951679413 2.7943739811220467e-5 8.389772863334973e-10
18.106312292358805 0.14079276359642287 2.7072383019153026e-5 8.053537643069293e-10
18.13953488372093 0.14320050901166506 2.6026202675439167e-5 7.662797058670845e-10
18.17275747508306 0.1454113780493745 2.4813729745188076e-5 7.2227277348617e-10
18.205980066445186 0.14744931303665545 2.3444788320931538e-5 6.739022613532478e-10
18.23920265780731 0.14933858637717373 2.1930415949863537e-5 6.217810748995565e-10
18.272425249169437 0.15110308287929355 2.0282769311367638e-5 5.665553319479683e-10
18.305647840531563 0.152765556963979 1.8515015933618938e-5 5.088975130982525e-10
18.33887043189369 0.15434689677878627 1.6641212880083623e-5 4.494982306112349e-10
18.372093023255815 0.15586543043924947 1.4676173604854237e-5 3.890556793867013e-10
18.40531561461794 0.15733631021028766 1.2635324453303542e-5 3.2826619740673984e-10
18.438538205980066 0.15877100796266913 1.0534552478562988e-5 2.678208354164457e-10
18.471760797342196 0.160176949609837 8.390046482678913e-6 2.083885217793731e-10
18.50498338870432 0.16155730782534608 6.21813336012511e-6 1.5062258394954884e-10
18.538205980066447 0.16291096198276198 4.035111941906633e-6 9.513642030502533e-11
18.571428571428573 0.16423262309716927 1.8570867148768263e-6 4.254440461915509e-11
18.6046511627907 0.16551311085795595 3.0019623148097425e-7 7.675111678549204e-12
18.637873754152825 0.16673976080283903 2.4215085958788733e-6 5.2457224479438845e-11
18.67109634551495 0.16789693316698417 4.492292189138027e-6 9.361645968337537e-11
18.704318936877076 0.16896659139619682 6.498801841359806e-6 1.3019727596673085e-10
18.737541528239202 0.16992891773713384 8.428236680129352e-6 1.618973612084001e-10
18.77076411960133 0.17076293532718956 1.0268857668623944e-5 1.8848891132727916e-10
18.803986710963457 0.1714471101662741 1.201008951255065e-5 2.0982188184678782e-10
18.837209302325583 0.17195991152226597 1.3642605253912328e-5 2.2581791984426618e-10
18.87043189368771 0.1722803149877352 1.515839211087389e-5 2.364704009083355e-10
18.903654485049834 0.17238823797197467 1.655079747172272e-5 2.4184042156253557e-10
18.93687707641196 0.17226490244822226 1.781455417825081e-5 2.420570472372807e-10
18.970099667774086 0.17189312402013882 1.8945784657633772e-5 2.3731896582466785e-10
19.003322259136212 0.1712575297131705 1.9941983758699923e-5 2.278803593990234e-10
19.036544850498338 0.1703447093383966 2.080198059536812e-5 2.1405584202250497e-10
19.069767441860463 0.16914330689858317 2.1525880000817297e-5 1.9621468239880765e-10
19.102990033222593 0.1676440594301503 2.2114984681062046e-5 1.7476716768636822e-10
19.13621262458472 0.16583979103821547 2.257169952204709e-5 1.501727457752009e-10
19.169435215946844 0.16372536981972977 2.289941989042386e-5 1.2292152490249138e-10
19.20265780730897 0.16129763500340283 2.3102406205267238e-5 9.353163850155249e-11
19.235880398671096 0.15855530106736374 2.3185647413175345e-5 6.254633475407644e-11
19.269102990033222 0.15549884490890634 2.3154716346912715e-5 3.0540103115358156e-11
19.302325581395348 0.1521303813986471 2.301562029087299e-5 3.167170441685788e-12
19.335548172757473 0.14845353190103328 2.2774650291481747e-5 3.467229632821283e-11
19.3687707641196 0.1444732896170074 2.2438232967850727e-5 6.651763114350722e-11
19.40199335548173 0.1401958849246923 2.2012788627063008e-5 9.725530023151615e-11
19.435215946843854 0.13562865327336526 2.15045994521414e-5 1.2636038188001868e-10
19.46843853820598 0.13077990763133218 2.091969134807946e-5 1.5335470743746651e-10
19.501661129568106 0.12565881700183323 2.0263732665571207e-5 1.7779679397775457e-10
19.53488372093023 0.12027529210143682 1.9541952500517392e-5 1.9929131995198294e-10
19.56810631229236 0.114639878939207 1.875908060177404e-5 2.174872310716206e-10
19.601328903654487 0.10876366073746192 1.791931007647728e-5 2.3208835514344864e-10
19.634551495016613 0.10265816839062471 1.702628315087385e-5 2.4285456847687954e-10
19.66777408637874 0.09633529946171424 1.6083099306439155e-5 2.4960209265270763e-10
19.700996677740864 0.08980724556057572 1.5092344103547492e-5 2.5220905083331996e-10
19.73421926910299 0.08308642782828675 1.4056136190756466e-5 2.506186772967314e-10
19.76744186046512 0.07618544016315595 1.2976189262999574e-5 2.4483469065290873e-10
19.800664451827245 0.06911699976035102 1.1853885256724269e-5 2.349272802926528e-10
19.83388704318937 0.061893904495123234 1.069035483968277e-5 2.2102558351693448e-10
19.867109634551497 0.054528996654957126 9.486561270602307e-6 2.033241383797349e-10
19.900332225913623 0.0470351325152542 8.24338398380733e-6 1.8207065179090504e-10
19.93355481727575 0.039425157253505684 6.961698755603923e-6 1.5757061300061567e-10
19.966777408637874 0.031711884705622084 5.642451911747923e-6 1.3018113029033363e-10
20.000000000000004 0.023908081483139818 4.286726811379184e-6 1.0030432951319307e-10
20.03322259136213 0.016026454989520468 2.89580153328418e-6 6.838282493824568e-11
20.066445182724255 0.008079644896202474 1.4711974402089317e-6 3.4894889121621865e-11
20.09966777408638 8.021766324378525e-5 1.4718857258041015e-8 3.50185889237737e-13
20.132890365448507 0.007959336285752256 1.4715153885778759e-6 3.4728559771507306e-11
20.166112956810633 0.01602660309989924 2.985047533596738e-6 6.979087223384288e-11
20.19933554817276 0.02410924408995987 4.5230623173507304e-6 1.0428805262178007e-10
20.232558139534884 0.03219499268855605 6.082373081017687e-6 1.376669602822714e-10
20.26578073089701 0.040271650079070284 7.659411413465689e-6 1.6938638475391837e-10
20.299003322259136 0.0483270797713048 9.250219455125685e-6 1.9891221931677172e-10
20.332225913621265 0.05634920138477274 1.0850444263351294e-5 2.2574121379372993e-10
20.36544850498339 0.06432598388545913 1.2455334009371114e-5 2.493925107399319e-10
20.398671096345517 0.07224543850932462 1.4059736079927564e-5 2.694269225309557e-10
20.431893687707642 0.08009561159552879 1.565809753963601e-5 2.8544253510604964e-10
20.46511627906977 0.08786457754463635 1.7244468650681684e-5 2.9709087916821276e-10
20.498338870431894 0.09554043211174611 1.881251040117168e-5 3.0407437026695335e-10
20.53156146179402 0.10311128624163865 2.0355507112914436e-5 3.0615526726268697e-10
20.564784053156146 0.11056526065275135 2.1866385261046037e-5 3.0315914544335535e-10
20.59800664451827 0.11789048137884091 2.3337739611853594e-5 2.9497579356684624e-10
20.6312292358804 0.1250750764818631 2.4761867641960833e-5 2.815648030229642e-10
20.664451827242527 0.13210717415662768 2.6130813021662887e-5 2.629574410650277e-10
20.697674418604652 0.13897490245727903 2.743641868426252e-5 2.392542916084794e-10
20.730897009966778 0.14566639088767172 2.867038968672567e-5 2.1062775447794187e-10
20.764119601328904 0.15216977411207325 2.982436571527185e-5 1.7731997617580253e-10
20.79734219269103 0.15847319805947638 3.089000278036014e-5 1.396436813226717e-10
20.830564784053156 0.16456482871404632 3.18590632351314e-5 9.79742957238881e-11
20.86378737541528 0.17043286390585038 3.272351297722635e-5 5.2754043225718577e-11
20.897009966777407 0.17606554843997538 3.347562434848321e-5 4.5934988882848736e-12
20.930232558139537 0.18145119292833184 3.410808304078425e-5 4.6345699007819046e-11
20.963455149501662 0.18657819671680967 3.46140970545281e-5 9.904509748534054e-11
20.996677740863788 0.19143507533082796 3.498750565885786e-5 1.5302656456928945e-10
21.029900332225914 0.19601049289444292 3.522288617913509e-5 2.0761849873831642e-10
21.06312292358804 0.2002933000118681 3.531565641581326e-5 2.621270772649448e-10
21.096345514950166 0.20427257763507523 3.526217052258439e-5 3.158410638934443e-10
21.12956810631229 0.20793768747654917 3.505980625928248e-5 3.6803830720600094e-10
21.162790697674417 0.2112783295617527 3.4707041651170426e-5 4.1800411803895914e-10
21.196013289036546 0.21428460755039128 3.420351926415307e-5 4.6502250214322056e-10
21.229235880398672 0.21694710248818894 3.3550096543521864e-5 5.084040377031675e-10
21.262458471760798 0.219256955680045 3.274888088146532e-5 5.474797591176115e-10
21.295681063122924 0.2212059613993803 3.180324836872295e-5 5.81620244351387e-10
21.32890365448505 0.22278667016464973 3.07178454829473e-5 6.102353804035022e-10
21.36212624584718 0.22399250331920983 2.9498573275968293e-5 6.327899091836524e-10
21.395348837209305 0.2248178796408936 2.815255392898556e-5 6.488058344713031e-10
21.42857142857143 0.2252583546769328 2.668807988127587e-5 6.578683629621721e-10
21.461794019933556 0.22531077344111905 2.511454603290981e-5 6.596400507552929e-10
21.495016611295682 0.22497343701308273 2.3442365833668182e-5 6.538557076386658e-10
21.528239202657808 0.22424628343104552 2.1682872349512606e-5 6.40334491564572e-10
21.561461794019937 0.22313108305117316 1.984820569099239e-5 6.189778160211847e-10
21.594684385382063 0.22163164823416936 1.7951188378036024e-5 5.897802624091448e-10
21.62790697674419 0.21975405678002038 1.60051904722097e-5 5.528221517536991e-10
21.661129568106315 0.21750688791991887 1.4023986478243162e-5 5.082744149566142e-10
21.69435215946844 0.2149014688309506 1.2021606133150281e-5 4.5639969964968664e-10
21.727574750830566 0.21195212848476797 1.0012181344381777e-5 3.9754935692663254e-10
21.760797342192692 0.20867645407356933 8.009791580910538e-6 3.321569804591704e-10
21.794019933554818 0.2050955431446837 6.028310065410801e-6 2.6074243527311013e-10
21.827242524916944 0.20123424175978827 4.0812530943341084e-6 1.838997502547282e-10
21.860465116279073 0.19712135529293515 2.1816347565923766e-6 1.0229652851967867e-10
21.8936877076412 0.19278981370363202 3.4182926298700954e-7 1.6664973657704636e-11
21.926910299003325 0.1882767671100171 1.4265570850253592e-6 7.220633861625264e-11
21.96013289036545 0.18362358019411074 3.112802350296114e-6 1.634800622572491e-10
21.993355481727576 0.17887568558406836 4.707172143678926e-6 2.562773930018636e-10
22.026578073089702 0.17408224750034182 6.201008062814717e-6 3.496912843423673e-10
22.059800664451828 0.1692955789502336 7.5868001130647885e-6 4.427957426460356e-10
22.093023255813954 0.16457025094394764 8.858242161747193e-6 5.346513341171195e-10
22.12624584717608 0.1599618341578494 1.001026972524915e-5 6.243258689564664e-10
22.15946843853821 0.15552522692687076 1.103907970913843e-5 7.108961095759344e-10
22.192691029900335 0.15131255359681678 1.194213199252272e-5 7.934648872295239e-10
22.22591362126246 0.14737066802252227 1.271813312638395e-5 8.711703998492464e-10
22.259136212624586 0.14373836816611285 1.3367002631405277e-5 9.431941473798347e-10
22.292358803986712 0.1404435117238206 1.3889822781192465e-5 1.0087736086397608e-9
22.325581395348838 0.1375003024092816 1.4288772980313649e-5 1.0672151745102484e-9
22.358803986710964 0.13490706709475167 1.4567050167672787e-5 1.1178977825524255e-9
22.39202657807309 0.13264484008696636 1.4728776931307795e-5 1.160283369194053e-9
22.425249169435215 0.13067699804076105 1.4778899233011272e-5 1.1939242687987929e-9
22.45847176079734 0.12895005445769583 1.4723075919004447e-5 1.2184703669057785e-9
22.49169435215947 0.1273955568482606 1.4567562283724159e-5 1.2336745416765327e-9
22.524916943521596 0.1259328762904795 1.4319090170591893e-5 1.2393928522849482e-9
22.558139534883722 0.1244725776507496 1.3984747156762724e-5 1.235594763102644e-9
22.591362126245848 0.12292002841765803 1.3571857388322499e-5 1.2223566475831158e-9
22.624584717607974 0.12117893934009331 1.3087866688745131e-5 1.199865695749533e-9
22.6578073089701 0.11915460741457673 1.2540234396132736e-5 1.1684202353375349e-9
22.691029900332225 0.11675672267566088 1.1936334312316351e-5 1.128424666133107e-9
22.72425249169435 0.1139016818718586 1.128336685351784e-5 1.0803846261132287e-9
22.757475083056477 0.11051441219759457 1.0588284215634884e-5 1.0249032636067245e-9
22.790697674418606 0.10652974437920275 9.857729987448836e-6 9.626745062763633e-10
22.823920265780732 0.1018933904159115 9.097994114902737e-6 8.944720425513027e-10
22.857142857142858 0.09656258344660129 8.314983677819176e-6 8.211463102275178e-10
22.890365448504983 0.09050643165991372 7.51420926620811e-6 7.436060693354867e-10
22.92358803986711 0.0837060295589865 6.700786220234372e-6 6.628135776791318e-10
22.956810631229235 0.07615436120776457 5.879449363653261e-6 5.797676737563445e-10
22.990033222591364 0.06785602286873506 5.05457932020087e-6 4.95495092390802e-10
23.02325581395349 0.05882678723648121 4.230238052397611e-6 4.110341229789383e-10
23.056478405315616 0.04909302822054507 3.41021089898004e-6 3.274227155119947e-10
23.089700996677742 0.03869102357617949 2.5980521990885387e-6 2.4568256696148193e-10
23.122923588039868 0.027666152158103044 1.7971315388251344e-6 1.6680527242619163e-10
23.156146179401993 0.0160720027243227 1.0106777606682973e-6 9.174058333970977e-11
23.189368770764123 0.00396941165366422 2.41818222481299e-7 2.1383423731468067e-11
23.22259136212625 0.008574552640023119 5.063888905737648e-7 4.344559303315941e-11
23.255813953488374 0.02148764062301282 1.2309307723025042e-6 1.0200256966490533e-10
23.2890365448505 0.03469349007660188 1.928825792700557e-6 1.5364165242499001e-10
23.322259136212626 0.048112694818716405 2.597119310791893e-6 1.9781383255035152e-10
23.35548172757475 0.06166385746777919 3.232889349579147e-6 2.3408810600866135e-10
23.38870431893688 0.07526461136393421 3.833261468429413e-6 2.621480767592322e-10
23.421926910299003 0.0888325984236163 4.3954316962609235e-6 2.818060697915804e-10
23.455149501661133 0.10228639158052498 4.916696038465796e-6 2.930025024682704e-10
23.488372093023255 0.1155463524684531 5.394484873618987e-6 2.9581106401285225e-10
23.521594684385384 0.12853541704109683 5.826400342377239e-6 2.904376274725498e-10
23.554817275747514 0.14117980382109752 6.210254864980849e-6 2.772191473301665e-10
23.588039867109636 0.15340964135889978 6.544108964415423e-6 2.566224171216357e-10
23.621262458471765 0.16515951320934344 6.826306693514464e-6 2.292390202224361e-10
23.654485049833887 0.17636892026483864 7.05550718837528e-6 1.9577464868586806e-10
23.687707641196017 0.18698266159750931 7.230711086723937e-6 1.5704380244402718e-10
23.72093023255814 0.19695113605175615 7.351280869472105e-6 1.1395962755882123e-10
23.75415282392027 0.20623056769837866 7.416954439163598e-6 6.752410459629324e-11
23.78737541528239 0.21478315892478905 7.4278515896879814e-6 1.8823181750048977e-11
23.82059800664452 0.22257717541420421 7.384473271769478e-6 3.110723722525972e-11
23.85382059800665 0.2295869675839613 7.287693917329006e-6 8.096278911780728e-11
23.88704318936877 0.2357929332365796 7.138747252663263e-6 1.2962207337074934e-10
23.9202657807309 0.2411814262532781 6.93920635256429e-6 1.7587845015789768e-10
23.953488372093023 0.24574461615420706 6.690958810330117e-6 2.1854280198450156e-10
23.986710963455153 0.24948030328549567 6.39617810436937e-6 2.5645760079788505e-10
24.019933554817275 0.2523916942903103 6.0572922954603075e-6 2.8851235070115044e-10
24.053156146179404 0.2544871423955525 5.6769513026037e-6 3.1366890933491217e-10
24.086378737541526 0.2557798569101 5.257993952800127e-6 3.3096703124613e-10
24.119601328903656 0.25628758619329 4.803415998774484e-6 3.3955334264578726e-10
24.152823920265778 0.25603227821907687 4.316340147175325e-6 3.3868743795016054e-10
24.186046511627907 0.25503972273433884 3.7999890622263475e-6 3.2776240664394327e-10
24.219269102990037 0.2533391788892257 3.257662043502823e-6 3.0631616442960516e-10
24.25249169435216 0.2509629921012703 2.6927159114180703e-6 2.7404013725418344e-10
24.28571428571429 0.2479462038001285 2.1085503646879563e-6 2.3078819148539732e-10
24.31893687707641 0.2443261575823036 1.508597821130583e-6 1.7658837265483937e-10
24.35215946843854 0.2401421051809206 8.963174885802119e-7 1.1164400929685209e-10
24.385382059800662 0.23543481552065368 2.7519319686201714e-7 3.635016275675644e-11
24.41860465116279 0.2302461899788527 3.5126570754790865e-7 4.8849689718919524e-11
24.451827242524917 0.22461888680841136 9.795212729271578e-7 1.4305694212463397e-10
24.485049833887043 0.21859595749442703 1.6060026414580353e-6 2.4547622363817404e-10
24.518272425249172 0.21222049761514358 2.2271015680819043e-6 3.550460544926199e-10
24.551495016611295 0.20553531455885335 2.8391688271553763e-6 4.705648365695835e-10
24.584717607973424 0.19858261421455356 3.438512513316009e-6 5.907059018081973e-10
24.61794019933555 0.1914037085081847 4.021399101132506e-6 7.140208294289936e-10
24.651162790697676 0.18403874540215373 4.584058056305323e-6 8.389633233899239e-10
24.6843853820598 0.17652646271800476 5.122690542407167e-6 9.639126025246721e-10
24.717607973421927 0.1689039668850025 5.633482608373563e-6 1.0871868438193028e-9
24.750830564784053 0.16120653746621214 6.11262301429187e-6 1.207070397851953e-9
24.784053156146182 0.15346745807210918 6.556325672392769e-6 1.3218434170872603e-9
24.817275747508308 0.1457178740440995 6.960856445513374e-6 1.4297972075980895e-9
24.850498338870434 0.13798667707907458 7.322563932385955e-6 1.5292687714844837e-9
24.88372093023256 0.13030041677305515 7.637913675987375e-6 1.618657385871269e-9
24.916943521594686 0.1226832388874338 7.90352515981381e-6 1.696460295909127e-9
24.95016611295681 0.1151568499840242 8.116210852931632e-6 1.7612864191113547e-9
24.983388704318937 0.10774050793270294 8.2730165338161e-6 1.8118881437393173e-9
25.016611295681066 0.10045103766343633 8.371262109964728e-6 1.8471808264259145e-9
25.04983388704319 0.09330287140798911 8.408582118546698e-6 1.8662579067603088e-9
25.083056478405318 0.08630811254909915 8.382965199239475e-6 1.868419113082755e-9
25.116279069767444 0.07947662205994976 8.292791772755808e-6 1.853177578133468e-9
25.14950166112957 0.07281612636792872 8.136869303242434e-6 1.8202731349002182e-9
25.1827242524917 0.06633234530843879 7.914464529726441e-6 1.7696859838547642e-9
25.21594684385382 0.060029138643327644 7.6253321099580425e-6 1.701640054788598e-9
25.24916943521595 0.05390866940322588 7.269739211680557e-6 1.616607293326404e-9
25.282392026578073 0.047971582075759064 6.848485609205711e-6 1.5153050028054216e-9
25.315614617940202 0.0422171934081506 6.362918902932866e-6 1.3986925999429893e-9
25.348837209302324 0.03664369333274985 5.814944532130426e-6 1.2679660397200956e-9
25.382059800664454 0.03124835327048637 5.207030262199122e-6 1.1245409771708036e-9
25.415282392026583 0.02602773883596016 4.542204897455917e-6 9.70040977909634e-10
25.448504983388705 0.020977923775668587 3.8240509867018195e-6 8.062764855371949e-10
25.481727574750835 0.016094701834282292 3.056691305524452e-6 6.352266409686709e-10
25.514950166112957 0.011373793177116428 2.2447689804482725e-6 4.590067409310401e-10
25.548172757475086 0.006811042009755228 1.3934211365859552e-6 2.7984988546055987e-10
25.58139534883721 0.002402602132322204 5.082459958702844e-7 1.0006835992488624e-10
25.614617940199338 0.001854892656811226 4.047365327625238e-7 7.797424060794846e-11
25.64784053156146 0.005964176144898962 1.3391307142186485e-6 2.518992449392325e-10
25.68106312292359 0.009927217810714414 2.288217085160533e-6 4.1934346173246525e-10
25.71428571428572 0.013745113651372626 3.2450105200748755e-6 5.780014477696837e-10
25.74750830564784 0.017418001584856114 4.2023238360525635e-6 7.256540266425413e-10
25.78073089700997 0.020945002954817184 5.152836417281732e-6 8.602109176403238e-10
25.813953488372093 0.024324191374000544 6.089167150027015e-6 9.797378001502676e-10
25.847176079734222 0.02755258990715979 7.0039508899504305e-6 1.0824952747776347e-9
25.880398671096344 0.030626197422462653 7.889917466216692e-6 1.1669631523773082e-9
25.913621262458474 0.03354004483134617 8.739972175984989e-6 1.2318733058389333e-9
25.946843853820596 0.03628828187765766 9.547276540744672e-6 1.276233572072112e-9
25.980066445182725 0.03886429510175056 1.0305328030361924e-5 1.2993483158139483e-9
26.013289036544855 0.04126085755243708 1.1008037380167757e-5 1.3008351122118784e-9
26.046511627906977 0.043470310691012655 1.1649802085782119e-5 1.2806402462011709e-9
26.079734219269106 0.04548477864896659 1.222557462758552e-5 1.2390429787783942e-9
26.11295681063123 0.04729641446469736 1.273092405608373e-5 1.1766649074221585e-9
26.146179401993358 0.04889767701002779 1.3162089554223497e-5 1.0944606467208786e-9
26.17940199335548 0.050281635874091 1.3516024822809085e-5 9.93716909683574e-10
26.21262458471761 0.051442299324115766 1.3790432168492897e-5 8.760374926147642e-10
26.245847176079735 0.052374957414973417 1.398378545476991e-5 7.433237717933756e-10
26.27906976744186 0.053076528174382485 1.4095341297679945e-5 5.977557323894617e-10
26.31229235880399 0.053545889381814205 1.412513812225695e-5 4.417611003672634e-10
26.345514950166113 0.0537841717117529 1.4073983033835974e-5 2.7798212860377954e-10
26.378737541528242 0.053794981043873334 1.3943426768853804e-5 1.0924106375478463e-10
26.411960132890368 0.05358450901725645 1.373572729763329e-5 6.152022780070907e-11
26.445182724252494 0.05316148244097677 1.3453802984561295e-5 2.3121817427463668e-10
26.47840531561462 0.05253689578905011 1.3101176540270584e-5 3.96781246942558e-10
26.511627906976745 0.0517234695409813 1.268191127108725e-5 5.551141464258339e-10
26.54485049833887 0.050734784467674106 1.2200541347719913e-5 7.031812765667144e-10
26.578073089701 0.04958406264069334 1.166199806345966e-5 8.380552068377775e-10
26.611295681063122 0.048282603986165476 1.1071534125599843e-5 9.569701707284884e-10
26.644518272425252 0.046837944017982594 1.0434648091737905e-5 1.0573674597813215e-9
26.677740863787378 0.04525186993701779 9.757011038229663e-6 1.136951821603813e-9
26.710963455149503 0.043518506683876954 9.044397402486205e-6 1.1937319259023173e-9
26.74418604651163 0.04162274199368217 8.302621768008797e-6 1.2260669681729452e-9
26.777408637873755 0.0395392766818675 7.537483051280801e-6 1.2327045681904928e-9
26.810631229235884 0.03723254529738325 6.754717219148395e-6 1.212813431311407e-9
26.843853820598007 0.03465765039618304 5.959959242739597e-6 1.1660141782514148e-9
26.877076411960136 0.03176230924136296 5.158714601669403e-6 1.0923976154379308e-9
26.910299003322258 0.028489659277130097 4.356340185966013e-6 9.925379770479587e-10
26.943521594684388 0.02478164596828114 3.5580340481543407e-6 8.675054788979334e-10
26.976744186046517 0.020582649712087363 2.768833087424371e-6 7.188565981387995e-10
27.00996677740864 0.01584300412198418 1.9936174642681275e-6 5.486290257201342e-10
27.04318936877077 0.010522105010260926 1.2371202617855713e-6 3.5932195434836265e-10
27.07641196013289 0.004590887684548741 5.039408450920667e-7 1.538685369567833e-10
27.10963455149502 0.0019664605540437572 2.0143977464862965e-7 6.440469975221221e-11
27.142857142857142 0.009151600577221945 8.746432349424982e-7 2.918154380344397e-10
27.17607973421927 0.016951929556494934 1.5113793967818826e-6 5.243856851449828e-10
27.209302325581394 0.02534117617269303 2.107434787396404e-6 7.57894347742559e-10
27.242524916943523 0.034280583023305514 2.658665418700403e-6 9.879532556689588e-10
27.275747508305653 0.04372053375565793 3.16099544009928e-6 1.210073156292949e-9
27.308970099667775 0.05360247470155717 3.610423116717182e-6 1.4197480133094183e-9
27.342192691029904 0.06386098567608839 4.003035516092969e-6 1.6125343916481527e-9
27.375415282392026 0.07442586942530631 4.335033449232347e-6 1.7841361168387557e-9
27.408637873754156 0.08522415091991596 4.6027680236860534e-6 1.930492214837997e-9
27.441860465116278 0.09618190317668619 4.8027902229143216e-6 2.047863863609515e-9
27.475083056478407 0.1072258426650793 4.9319146658764406e-6 2.1329173770975697e-9
27.50830564784053 0.1182846622411778 4.987298398809454e-6 2.1828047997562524e-9
27.54152823920266 0.1292900912289968 4.96653508731612e-6 2.1952441174944097e-9
27.57475083056479 0.1401776897330673 4.867764252785969e-6 2.1685820919531934e-9
27.60797342192691 0.150887397158973 4.689794369660455e-6 2.1018639299660053e-9
27.64119601328904 0.16136386340105022 4.4322375475592235e-6 1.994875708287204e-9
27.674418604651162 0.1715565957476737 4.095652396613476e-6 1.8481888828985128e-9
27.70764119601329 0.18141995597212135 3.6816904233703337e-6 1.6631850536328033e-9
27.740863787375414 0.19091304110291227 3.1932401256648924e-6 1.4420681417942304e-9
27.774086378737543 0.19999947875105775 2.6345618390769977e-6 1.1878605362613612e-9
27.807308970099665 0.20864716426539207 2.0114055246706977e-6 9.04382378470164e-10
27.840531561461795 0.21682796291888587 1.3311030617019238e-6 5.962171430244564e-10
27.873754152823924 0.22451739619338093 6.026264052680214e-7 2.6865303286469945e-10
27.906976744186046 0.2316943273009612 1.6339683261453997e-7 7.240331397292438e-11
27.940199335548176 0.23834065752606362 9.547181144872894e-7 4.204477459052613e-10
27.973421926910298 0.24444104188111893 1.7575595615028043e-6 7.686061354746167e-10
28.006644518272427 0.2499826299665754 2.556767165821232e-6 1.1096483934360827e-9
28.039867109634553 0.2549548357995328 3.3360282366064174e-6 1.4361755902728204e-9
28.07308970099668 0.2593491386832187 4.078152963271966e-6 1.7407575130945844e-9
28.106312292358805 0.2631589158784864 4.765417008651839e-6 2.0160920704501473e-9
28.13953488372093 0.26637930684862743 5.379958693678077e-6 2.2551727526169826e-9
28.17275747508306 0.26900710812160905 5.904220997050111e-6 2.4514617504871844e-9
28.205980066445186 0.2710406972944601 6.3214251828456195e-6 2.5990564950514743e-9
28.23920265780731 0.2724799843447451 6.6160598357954945e-6 2.6928653169919948e-9
28.272425249169437 0.2733263881720513 6.774366396068802e-6 2.7287684079660953e-9
28.305647840531563 0.27358283613412815 6.784800415251946e-6 2.703770216466745e-9
28.33887043189369 0.27325378423950614 6.638446846979966e-6 2.6161299809544383e-9
28.372093023255818 0.2723452555897659 6.32936800422533e-6 2.4654886616422295e-9
28.40531561461794 0.2708648946131726 5.854864569656648e-6 2.2529451419769853e-9
28.43853820598007 0.2688220345855069 5.215633667132371e-6 1.981132924468012e-9
28.471760797342196 0.26622777588499663 4.415813198692276e-6 1.6542413249818718e-9
28.50498338870432 0.2630950723714097 3.4629088917203775e-6 1.2780033932103719e-9
28.538205980066447 0.259438823211409 2.367609302600031e-6 8.596530301017467e-10
28.571428571428573 0.25527596739242675 1.1435041059566461e-6 4.0782882925464584e-10
28.604651162790702 0.25062557807508024 1.932682712468687e-7 6.756648225656395e-11
28.637873754152825 0.24550895382979918 1.624407344018642e-6 5.555538306560857e-10
28.671096345514954 0.23994970368595084 3.1298265916285832e-6 1.0442953169175224e-9
28.704318936877076 0.23397382278841433 4.6879684400246755e-6 1.5213914103424616e-9
28.737541528239205 0.22760975530090805 6.276006785766434e-6 1.9741785597958606e-9
28.770764119601335 0.2208884410049682 7.869890420464251e-6 2.3900974337254103e-9
28.803986710963457 0.21384334179776082 9.44419088552112e-6 2.7570686524609048e-9
28.837209302325586 0.20651044395835522 1.0971733068807272e-5 3.0639116228322104e-9
28.87043189368771 0.19892823158259745 1.2423003327127956e-5 3.300746547194326e-9
28.903654485049838 0.19113762591236025 1.3765344444531924e-5 3.459434852712311e-9
28.93687707641196 0.18318188431301702 1.4961955078785238e-5 3.5339654076488363e-9
28.97009966777409 0.17510645126195906 1.597071116412807e-5 3.520839331740966e-9
29.003322259136212 0.16695875175547667 1.674281828831042e-5 3.4193914658108057e-9
29.03654485049834 0.15878791486114058 1.7221293022722687e-5 3.2320529421858224e-9
29.069767441860463 0.15064441159833244 1.7339268227729346e-5 2.964515314576708e-9
29.102990033222593 0.14257958686703304 1.701813770787572e-5 2.625798346313362e-9
29.136212624584722 0.1346450599240476 1.616561563381791e-5 2.2281802409735513e-9
29.169435215946844 0.12689196250520013 1.4673898810162004e-5 1.786973167456413e-9
29.202657807308974 0.11936997941791085 1.2418288629895641e-5 1.3201522812778893e-9
29.235880398671096 0.11212615569305442 9.256843302184298e-6 8.477792342835362e-10
29.269102990033225 0.10520344104040667 5.031862466595067e-6 3.912495943853404e-10
29.302325581395348 0.09863896166943656 4.2578590391609415e-7 2.766103098108872e-11
29.335548172757477 0.09246204729472196 7.288350308606883e-6 3.8792471339712043e-10
29.3687707641196 0.08669210115460182 1.571772808844201e-5 6.705775150597362e-10
29.40199335548173 0.08133648064223506 2.5845819755154268e-5 8.601440351399036e-10
29.435215946843858 0.0763886417400427 3.774800755601872e-5 9.46171625750645e-10
29.46843853820598 0.07182686389078423 5.1409611646372e-5 9.247480174194358e-10
29.50166112956811 0.06761387635859117 6.668599964146854e-5 7.999288174476216e-10
29.53488372093023 0.0636976226783277 8.325819098051197e-5 5.849396513674254e-10
29.56810631229236 0.0600132254255898 0.00010058741168502432 3.029574021153066e-10
29.601328903654483 0.05648599006842841 0.000117874261495507 1.2827326392984714e-11
29.634551495016613 0.053035085978938974 0.00013403114587406744 3.1954200173187904e-10
29.66777408637874 0.049577433853661125 0.00014768066312136974 5.674910355562101e-10
29.700996677740864 0.04603134224368004 0.00015719811918749087 7.030286144079317e-10
29.734219269102994 0.0423195510432798 0.00016082398258446113 6.748386826309764e-10
29.767441860465116 0.03837150260386497 0.00015688348219229382 4.425255044310904e-10
29.800664451827245 0.03412481536652755 0.0001441700712288216 1.1366126511285783e-11
29.83388704318937 0.029526045125806026 0.00012259103867126188 6.640793821412662e-10
29.867109634551497 0.02453087602696717 9.428009077516601e-5 1.4321863832657982e-9
29.900332225913623 0.019103896333177155 6.554106081829275e-5 2.1417278764900653e-9
29.93355481727575 0.013218099149096068 4.7359024922934686e-5 2.4925805432310473e-9
29.966777408637874 0.006854220806559439 3.702470103019332e-5 2.0125007524507443e-9
30.000000000000004 1.1187103726949027e-14 1.1187444764014704e-14 1.1187562018014164e-14


==> data/fig3-frequency/igrcork-freq-realres-data_trefoil-knot-10.0-30.0-1.0e-5_10.0-10.0-0.001.dat <==
Frequency 10 20 30
10.0 2.2540869128354683e-11 2.254086814472986e-11 2.2540869117007517e-11
10.033222591362126 0.016982910080347777 9.74590745660481e-5 3.059828385946727e-8
10.066445182724252 0.03370273434402815 0.00015937441163876064 4.404519980474372e-8
10.09966777408638 0.050084747648914685 0.0001916558604306234 4.9133509284340617e-8
10.132890365448505 0.06605194785190563 0.00019864160103400585 5.0193593610864106e-8
10.16611295681063 0.08152659968782933 0.00018448420669839574 4.820347617352961e-8
10.199335548172757 0.09643209928398801 0.00015347549825241183 4.2603182276458186e-8
10.232558139534884 0.11069513210649282 0.00010995047562286125 3.275869014857947e-8
10.26578073089701 0.12424806730673088 5.8086123041412826e-5 1.8582384286373075e-8
10.299003322259136 0.13703149721602734 1.7236791632714804e-6 5.904695472261798e-10
10.332225913621262 0.14899679451405373 5.574792148799365e-5 2.0254992645667936e-8
10.365448504983387 0.16010852499551906 0.00011144828057169346 4.272402534594558e-8
10.398671096345515 0.17034652568622516 0.0001630154849714263 6.549166072998071e-8
10.43189368770764 0.17970744201972755 0.00020858571249807474 8.72596232783875e-8
10.465116279069766 0.18820551991463808 0.000246755874667346 1.0684901207176023e-7
10.498338870431894 0.1958724743607822 0.0002765388780147209 1.232620467382328e-7
10.53156146179402 0.202756309227873 0.00029731748344817723 1.357192585012337e-7
10.564784053156146 0.2089190439354273 0.0003087998993221713 1.4367697465491368e-7
10.598006644518273 0.21443340716596548 0.00031097828454891487 1.4682928967451908e-7
10.631229235880399 0.2193786759866321 0.00030409017820574776 1.4509813407999814e-7
10.664451827242525 0.2238359547012666 0.00028858233671545246 1.386145033956724e-7
10.697674418604652 0.2278832812993246 0.0002650763532534151 1.2769345283791427e-7
10.730897009966778 0.23159099967266777 0.00023433557882954981 1.1280503171888854e-7
10.764119601328904 0.23501782683150568 0.00019723311973442157 9.454300129057177e-8
10.79734219269103 0.23820797077524963 0.00015472095294445106 7.359281979991935e-8
10.830564784053156 0.24118952543970218 0.00010780041989374224 5.0700118151975725e-8
10.863787375415283 0.24397420707206074 5.74945014629344e-5 2.6640634913924406e-8
10.897009966777409 0.24655833265569782 4.822337408109977e-6 2.1927607718787543e-9
10.930232558139535 0.2489248063561132 4.922355974289177e-5 2.1890049444282752e-8
10.96345514950166 0.2510457960713764 0.0001036970168278826 4.4896149703221164e-8
10.996677740863786 0.25288575666079643 0.00015771456810155588 6.617999349276069e-8
11.029900332225914 0.25440448300620794 0.00021046833906122864 8.517457884217916e-8
11.06312292358804 0.2555599389625433 0.00026123544102370856 1.0140418479616419e-7
11.096345514950166 0.25631068840944377 0.00030938399918224496 1.1449328935805526e-7
11.129568106312291 0.2566178350317671 0.00035437604842001853 1.2417265784560335e-7
11.162790697674419 0.25644644632945357 0.00039576762066386025 1.3028304977434362e-7
11.196013289036545 0.2557664887702241 0.0004332064121545806 1.327772418053284e-7
11.22923588039867 0.25455333394619234 0.00046642745798579615 1.3172145229071742e-7
11.262458471760796 0.25278791228045494 0.0004952472557985666 1.2729802490444782e-7
11.295681063122922 0.2504565949892559 0.0005195567731638854 1.1981274485983724e-7
11.32890365448505 0.2475508806531331 0.0005393137474005291 1.0971351771742643e-7
11.362126245847175 0.24406695342716933 0.0005545346464441341 9.763448067939575e-8
11.395348837209303 0.240005168369022 0.0005652866091624606 8.449511696179514e-8
11.428571428571429 0.23536950748781568 0.0005716796275306123 7.170685239381174e-8
11.461794019933555 0.23016703909420647 0.0005738591752468924 6.149993806986278e-8
11.495016611295682 0.22440740347999563 0.0005719994310959981 5.6909487033985433e-8
11.528239202657808 0.21810234010291235 0.0005662971934708275 6.007663793595336e-8
11.561461794019934 0.21126526527996084 0.0005569665368432411 7.002478756281429e-8
11.59468438538206 0.2039109047430312 0.0005442342228881035 8.392189833481834e-8
11.627906976744187 0.1960549820614841 0.0005283358487049686 9.933932817400862e-8
11.661129568106313 0.18771396165009963 0.0005095126919825334 1.1469358788209458e-7
11.69435215946844 0.17890484363166245 0.0004880091971608443 1.2896005412313262e-7
11.727574750830566 0.1696450070124691 0.0004640710365796461 1.414313560158693e-7
11.760797342192692 0.15995209728947993 0.0004379436749742833 1.51590910907706e-7
11.794019933554818 0.14984395460502442 0.00040987136323267177 1.5905197279872337e-7
11.827242524916944 0.13933857879377273 0.0003800964869869837 1.635279033154225e-7
11.86046511627907 0.12845412804721462 0.00034885919659845716 1.6481688779966546e-7
11.893687707641195 0.11720894839409474 0.0003163972467620534 1.6279331680604074e-7
11.926910299003321 0.10562163171866246 0.0002829459762756919 1.5740212978849748e-7
11.960132890365447 0.0937111005821908 0.0002487383613205896 1.486543499632691e-7
11.993355481727573 0.0814967186565372 0.0002140050792147764 1.3662293270442276e-7
12.026578073089702 0.06899842610706941 0.00017897452430194218 1.214384787396803e-7
12.059800664451828 0.05623689976584963 0.00014387272358198916 1.032846415247492e-7
12.093023255813954 0.04323373840545605 0.00010892310720614269 8.239314184396863e-8
12.12624584717608 0.030011673850070707 7.434609797702964e-5 5.90383983588978e-8
12.159468438538205 0.01659480903096351 4.0358494439286594e-5 3.353182739603642e-8
12.192691029900331 0.0030088843910371157 7.172633646510972e-6 6.216091314148301e-9
12.225913621262459 0.010718425758423062 2.5004668056627223e-5 2.254265885922098e-8
12.259136212624584 0.024557185264202055 5.5973385608569334e-5 5.235732901524999e-8
12.29235880398671 0.038474835007356 8.554174463690434e-5 8.283053298998005e-8
12.325581395348838 0.05243579749951446 0.00011352783630682678 1.13558292491645e-7
12.358803986710964 0.06640104686001719 0.00013976134492800816 1.4413678832278908e-7
12.392026578073091 0.08032764517293814 0.00016408533826897285 1.7416821196107476e-7
12.425249169435217 0.09416824833580836 0.00018635806543867541 2.0326634577626755e-7
12.458471760797343 0.1078705877158322 0.0002064547045164368 2.310617864839721e-7
12.491694352159469 0.1213769386656235 0.00022426900193711497 2.572067509144789e-7
12.524916943521594 0.13462359383074882 0.00023971474774280079 2.813794224859185e-7
12.55813953488372 0.14754036905122386 0.00025272703520353335 3.03287791699298e-7
12.591362126245846 0.16005018368245968 0.00026326325949575736 3.226729693459798e-7
12.624584717607975 0.17206877693157613 0.00027130381792978545 3.3931193665265256e-7
12.657807308970101 0.18350464948882125 0.00027685248315387613 3.5301973214674174e-7
12.691029900332227 0.19425935824429313 0.0002799364304979112 3.6365106444373457e-7
12.724252491694353 0.20422834506841103 0.0002806059107279977 3.7110134740627035e-7
12.757475083056478 0.21330255344782562 0.000278933569595297 3.753071714029539e-7
12.790697674418604 0.221371185236248 0.00027501342533712886 3.762462335984376e-7
12.82392026578073 0.22832608049179287 0.00026895952441921865 3.739367339590689e-7
12.857142857142856 0.2340683716511242 0.0002609043040251693 3.6843627972930716e-7
12.890365448504982 0.23851826826442385 0.0002509966968835777 3.5984032097542215e-7
12.923588039867111 0.24162905119886707 0.00023940001983469773 3.4828015393394013e-7
12.956810631229237 0.24340653164963733 0.00022628969192912453 3.3392054578678586e-7
12.990033222591363 0.24393519523912596 0.00021185083080606338 3.169570080163715e-7
13.023255813953488 0.24341163260429266 0.0001962757775225735 2.9761276764059943e-7
13.056478405315614 0.24218391623019545 0.0001797616000227068 2.761354909030253e-7
13.08970099667774 0.24079110454029753 0.0001625076240193234 2.527938048790039e-7
13.122923588039868 0.23998875134251604 0.00014471303735658599 2.2787365656818032e-7
13.156146179401993 0.24073484030153522 0.00012657461009634065 2.0167456658376407e-7
13.18936877076412 0.24410315114414158 0.00010828456764368779 1.745058275533377e-7
13.222591362126245 0.25110452022076557 9.002864860501418e-5 1.4668268156288703e-7
13.255813953488373 0.2624445388788086 7.19843726931187e-5 1.1852252859078657e-7
13.2890365448505 0.2783062810748836 5.431953725991335e-5 9.03412145743837e-8
13.322259136212626 0.2982559848794019 3.719095410851694e-5 6.244941840282383e-8
13.355481727574752 0.32130201744143116 2.0743431231815743e-5 3.5149206699636925e-8
13.388704318936878 0.34605681818502754 5.108997454114706e-6 8.730848457859989e-9
13.421926910299003 0.3709286329753263 9.59363841454916e-6 1.653099441925079e-8
13.455149501661129 0.39429715855595826 2.3259407954028393e-5 4.0378138023250807e-8
13.488372093023255 0.4146584235156777 3.57970020331629e-5 6.25738809353735e-8
13.52159468438538 0.43073752712877816 4.712881121872437e-5 8.29037140002982e-8
13.55481727574751 0.44156855581862203 5.7190713658246695e-5 1.0117774700694921e-7
13.588039867109636 0.4465394427499396 6.59317382875135e-5 1.172323410916904e-7
13.621262458471762 0.4454006528283858 7.33136319392442e-5 1.3093144570227395e-7
13.654485049833887 0.43824033521560374 7.931035857779242e-5 1.4216761312214157e-7
13.687707641196013 0.42543294730600295 8.390755742921807e-5 1.508626806191564e-7
13.720930232558139 0.40757135745814393 8.710198437641437e-5 1.5696812152380885e-7
13.754152823920265 0.38539313319586904 8.890095770799042e-5 1.604650818593187e-7
13.78737541528239 0.35971026492702485 8.932182545182143e-5 1.6136408733969927e-7
13.820598006644518 0.3313487952437624 8.839146705861249e-5 1.5970445400587035e-7
13.853820598006646 0.301101709820032 8.614583761414281e-5 1.5555339671046566e-7
13.887043189368772 0.26969575852235916 8.262955798353279e-5 1.490048621194298e-7
13.920265780730897 0.23777099846030061 7.78955497438765e-5 1.401780961128996e-7
13.953488372093023 0.20587083275978002 7.200470954975848e-5 1.2921597124872997e-7
13.986710963455149 0.17444000183785333 6.502561382873337e-5 1.1628308590343776e-7
14.019933554817277 0.1438281337588355 5.703424164141676e-5 1.0156366754414363e-7
14.053156146179402 0.11429685551636545 4.8113701196611874e-5 8.525929974918006e-8
14.086378737541528 0.08602894102158344 3.83539439749663e-5 6.758649062234339e-8
14.119601328903654 0.05913841945139499 2.7851449689315138e-5 4.877412403048686e-8
14.15282392026578 0.033680936419771546 1.670886545231278e-5 2.9060808821633903e-8
14.186046511627909 0.009663933147544207 5.034583372232353e-6 8.692222757268984e-9
14.219269102990035 0.012943610001064131 7.057757546518092e-6 1.208230839800596e-8
14.25249169435216 0.034202013884105514 1.9449857081293076e-5 3.3010781967933146e-8
14.285714285714286 0.05419242344779135 3.2019436094289464e-5 5.384370881771644e-8
14.318936877076412 0.07300909702990407 4.4641021216507794e-5 7.433522432130347e-8
14.352159468438538 0.0907525475013876 5.718683403882047e-5 9.424627291330138e-8
14.385382059800664 0.10752362276926064 6.95277829963676e-5 1.1334715969817469e-7
14.41860465116279 0.12341860516496647 8.153455212662173e-5 1.314200142048292e-7
14.451827242524915 0.13852538583875987 9.307877669271704e-5 1.482611264752356e-7
14.485049833887045 0.15292073174522516 0.00010403429170758636 1.636831101498547e-7
14.51827242524917 0.1666686140415658 0.00011427843541168116 1.7751688613799683e-7
14.551495016611296 0.1798195154440414 0.00012369338622460836 1.8961345709315418e-7
14.584717607973422 0.19241058854411824 0.00013216750842503955 1.9984545223634456e-7
14.617940199335548 0.20446650395187246 0.00013959667909463675 2.081084427141487e-7
14.651162790697674 0.21600081015511302 0.00014588556682222832 2.1432198281147182e-7
14.6843853820598 0.2270176266052387 0.00015094883126115125 2.1843039413691515e-7
14.717607973421927 0.23751350543494734 0.00015471221218270318 2.204032673444666e-7
14.750830564784053 0.2474793213248603 0.00015711347717514042 2.2023567355465358e-7
14.78405315614618 0.25690207875139504 0.0001581031986562372 2.1794809019197795e-7
14.817275747508306 0.2657665569364804 0.00015764533363671075 2.1358602871912199e-7
14.850498338870432 0.27405674200813834 0.00015571758357849552 2.0721937835318303e-7
14.883720930232558 0.2817570210560062 0.00015231151686159402 1.9894145413552248e-7
14.916943521594686 0.28885313289713865 0.00014743244279900834 1.888677784089045e-7
14.950166112956811 0.2953328852785384 0.00014109903365844737 1.77134587750085e-7
14.983388704318937 0.301186658333914 0.00013334269975725366 1.6389708888320523e-7
15.016611295681063 0.3064077201047171 0.00012420673207768252 1.4932748449258146e-7
15.049833887043189 0.31099238267399487 0.00011374523676999517 1.33612784992542e-7
15.083056478405318 0.3149400277784851 0.00010202189597454749 1.1695242482142639e-7
15.116279069767444 0.31825302940139993 8.910859906573041e-5 9.955572985392544e-8
15.14950166112957 0.3209365984211031 7.508399719613327e-5 8.16392386604041e-8
15.182724252491695 0.3229985713808865 6.003204112363549e-5 6.342392928012751e-8
15.215946843853821 0.3244491622095533 4.404056711200638e-5 4.5132380403103356e-8
15.249169435215947 0.32530069251220556 2.7199997402817284e-5 2.6985897230698722e-8
15.282392026578073 0.3255673130295755 9.602219741377342e-6 9.20171878081684e-9
15.315614617940199 0.325264726130226 8.660295816910181e-6 8.010712445673134e-9
15.348837209302324 0.3244099168014005 2.7495095372090864e-5 2.4449772952343353e-8
15.38205980066445 0.32302089755475916 4.681002262649958e-5 3.992822204179651e-8
15.41528239202658 0.32111647095329204 6.651317009139532e-5 5.42728670770887e-8
15.448504983388705 0.3187160120709534 8.651250875489001e-5 6.732788114667685e-8
15.481727574750831 0.31583927208489476 0.0001067152282997263 7.895685286587808e-8
15.514950166112957 0.3125062033357339 0.0001270268429412828 8.904471078887504e-8
15.548172757475083 0.30873680553789823 0.0001473501386159447 9.749941195055815e-8
15.581395348837209 0.3045509923452663 0.00016758405355537007 1.0425340361757906e-7
15.614617940199336 0.29996847714533376 0.00018762259466009347 1.0926484764994383e-7
15.647840531561462 0.2950086767398162 0.00020735389531403145 1.1251864330794262e-7
15.681063122923588 0.2896906314464053 0.0002266595159447661 1.1402728889546634e-7
15.714285714285715 0.2840329401043746 0.00024541407701085294 1.1383167939999161e-7
15.747508305647841 0.2780537084685344 0.0002634852961639732 1.120019806430856e-7
15.780730897009967 0.2717705095170604 0.000280734478654522 1.0863882834054983e-7
15.813953488372094 0.2652003542675311 0.0002970174844963321 1.0387525433588278e-7
15.84717607973422 0.2583596717826378 0.0003121861694823116 9.788002459334909e-8
15.880398671096346 0.25126429714526943 0.0003260902717054514 9.086353651369275e-8
15.913621262458472 0.24392946628644147 0.00033857969238491333 8.308816716683524e-8
15.946843853820598 0.2363698166545808 0.00034950710067477997 7.488602935974462e-8
15.980066445182723 0.2285993928178982 0.00035873077748103233 6.668770416901108e-8
16.01328903654485 0.2206316561908314 0.00036611760350062486 5.906211881812838e-8
16.046511627906977 0.21247949816938852 0.00037154609164385114 5.274793537603151e-8
16.079734219269103 0.20415525604754753 0.0003749093634460596 4.860039346623315e-8
16.11295681063123 0.19567073116753736 0.0003761179725153181 4.732644224292824e-8
16.146179401993354 0.1870372088302725 0.00037510248495448704 4.906648553633242e-8
16.179401993355484 0.17826547955877883 0.00037181573627810663 5.326422861850871e-8
16.21262458471761 0.1693658613672974 0.0003662346961692122 5.9012770725450744e-8
16.245847176079735 0.16034822274207675 0.0003583618856285648 6.544574000467634e-8
16.27906976744186 0.15122200608735645 0.00034822630531719637 7.188673094340664e-8
16.312292358803987 0.14199625143182928 0.0003358838484549775 7.783972862705353e-8
16.345514950166116 0.1326796202277278 0.0003214171862245356 8.294129970036379e-8
16.378737541528242 0.12328041910683468 0.00030493512771724633 8.692038448227843e-8
16.411960132890368 0.11380662348576163 0.0002865714697483615 8.957199951311576e-8
16.445182724252494 0.10426590093718369 0.00026648336408234655 9.07413153603697e-8
16.47840531561462 0.09466563426470632 0.00024484924050207 9.031416920881476e-8
16.511627906976745 0.08501294423713587 0.0002218663335244696 8.821131670236234e-8
16.54485049833887 0.07531471195344595 0.00019774786836734465 8.43848019848312e-8
16.578073089700997 0.06557760082290481 0.0001727199677664466 7.881547360067747e-8
16.611295681063122 0.05580807815610841 0.0001470183456466402 7.151110591961913e-8
16.644518272425252 0.04601243637213059 0.00012088485616105223 6.250479042000263e-8
16.677740863787378 0.03619681383500051 9.456396761916862e-5 5.185341298542892e-8
16.710963455149503 0.02636721533933196 6.829923006998091e-5 3.963610305848451e-8
16.74418604651163 0.01652953227050327 4.2329803237224524e-5 2.595260618583172e-8
16.777408637873755 0.0066895624692303955 1.688710794251814e-5 1.092158767179666e-8
16.81063122923588 0.0031469701659396524 7.808340455573325e-6 5.322251333463033e-9
16.843853820598007 0.012974396301874925 3.154986379445275e-5 2.262659609760547e-8
16.877076411960132 0.02278708198126273 5.4147271684465224e-5 4.082929299542554e-8
16.910299003322258 0.03257940958008212 7.542919172611311e-5 5.975597260846006e-8
16.943521594684388 0.04234575887100697 9.524504772558043e-5 7.922409350860923e-8
16.976744186046513 0.05208048815113667 0.00011346666209976676 9.904502652592641e-8
17.00996677740864 0.06177791539247597 0.00012998946649679096 1.190263721152833e-7
17.043189368770765 0.07143229937408478 0.00014473331244380287 1.3897428697020844e-7
17.07641196013289 0.08103782075588642 0.00015764288126519772 1.5869576265992855e-7
17.109634551495017 0.0905885630556344 0.00016868769954733 1.78000869851334e-7
17.142857142857142 0.10007849349271117 0.0001778617727896666 1.9670489593995966e-7
17.176079734219268 0.10950144366517583 0.00018518285560024155 2.1463039511735516e-7
17.209302325581394 0.11885109002996633 0.00019069138154326906 2.3160909918674097e-7
17.242524916943523 0.12812093416041828 0.00019444907958772963 2.474836876540089e-7
17.27574750830565 0.1373042827604786 0.00019653730678750034 2.621093976026706e-7
17.308970099667775 0.1463942274212089 0.00019705512839206856 2.753554465833994e-7
17.3421926910299 0.15538362411266962 0.00019611717679940578 2.87106276403303e-7
17.375415282392026 0.16426507241313756 0.0001938513197565952 2.9726258731337886e-7
17.408637873754152 0.1730308944880989 0.0001903961658640429 3.057421762418363e-7
17.441860465116278 0.1816731138438821 0.00018589843197350903 3.1248055359613003e-7
17.475083056478404 0.19018343389533154 0.0001805101927522896 3.174313545527347e-7
17.50830564784053 0.1985532164040047 0.00017438602818256073 3.2056653738928237e-7
17.54152823920266 0.20677345986333692 0.00016768008111673558 3.218763697824438e-7
17.574750830564785 0.214834777930468 0.0001605430359608821 3.213692133497548e-7
17.60797342192691 0.2227273780314898 0.00015311903354772304 3.190711137991149e-7
17.641196013289036 0.2304410402982181 0.00014554254936954763 3.1502520011652795e-7
17.674418604651162 0.23796509703086316 0.0001379352859970092 3.092909118426703e-7
17.707641196013288 0.24528841292281248 0.00013040316799703153 3.019430644885753e-7
17.740863787375414 0.2523993663317782 0.00012303357828730854 2.9307076332674696e-7
17.774086378737543 0.25928583193672194 0.00011589303249729603 2.8277618854480046e-7
17.80730897009967 0.26593516518292504 0.00010902553816989396 2.7117326313976355e-7
17.840531561461795 0.27233418898925377 0.00010245190704459507 2.5838622355664754e-7
17.87375415282392 0.27846918327306786 9.617025744767807e-5 2.4454810914252587e-7
17.906976744186046 0.2843258779400846 9.015784438590901e-5 2.297991924570403e-7
17.940199335548172 0.2898894500899657 8.437419269765586e-5 2.1428536473541257e-7
17.9734219269103 0.2951445263041581 7.87653153930751e-5 1.9815649610787766e-7
18.006644518272427 0.30007519101151786 7.326862696920715e-5 1.8156479523975095e-7
18.039867109634553 0.3046650020700206 6.781806099616486e-5 1.6466317369458755e-7
18.07308970099668 0.3088970148599334 6.234890065015844e-5 1.476036443761251e-7
18.106312292358805 0.3127538163552679 5.680192291876049e-5 1.3053576434972266e-7
18.13953488372093 0.3162175708258391 5.112660622818357e-5 1.1360513689604558e-7
18.17275747508306 0.319270079020907 4.5283311296809104e-5 9.695199295985913e-8
18.205980066445186 0.32189285289559866 3.924447900817671e-5 8.070985408798507e-8
18.23920265780731 0.3240672081604563 3.2994977888092214e-5 6.500430241510139e-8
18.272425249169437 0.32577437715877827 2.653177632234195e-5 4.9951854516848714e-8
18.305647840531563 0.32699564480073007 1.986312049994741e-5 3.56589603850144e-8
18.33887043189369 0.3277125105005566 1.3007381955175712e-5 2.2221127431517863e-8
18.372093023255815 0.3279068792645819 5.991710349797198e-6 9.722231321553644e-9
18.40531561461794 0.32756128525165423 1.1494033799903268e-6 1.7683991246696776e-9
18.438538205980066 0.32665915126013406 8.375576367792103e-6 1.2186890214211831e-8
18.471760797342196 0.32518508766887316 1.5641941817786325e-5 2.14922158098211e-8
18.50498338870432 0.32312523435299406 2.29004797960878e-5 2.9651120584536968e-8
18.538205980066447 0.32046764898326574 3.010124859610736e-5 3.6645010107614766e-8
18.571428571428573 0.3172027448701562 3.719350405163565e-5 4.2468862443397624e-8
18.6046511627907 0.3133237810937378 4.412670105646852e-5 4.713112740300817e-8
18.637873754152825 0.30882740702388345 5.085137628131735e-5 5.065359445706694e-8
18.67109634551495 0.30371426242538135 5.731991428913926e-5 5.307123994441038e-8
18.704318936877076 0.29798963308652143 6.348720143550807e-5 5.443210821971361e-8
18.737541528239202 0.29166416020718977 6.931117337789512e-5 5.479730914889429e-8
18.77076411960133 0.28475459949047915 7.475326292596844e-5 5.424124487749259e-8
18.803986710963457 0.2772846227883578 7.977875554213322e-5 5.2852248623092235e-8
18.837209302325583 0.26928565093511936 8.43570600394831e-5 5.073392816368186e-8
18.87043189368771 0.2607977005686146 8.846190212334497e-5 4.8007623519081375e-8
18.903654485049834 0.2518702195354435 9.207144830095677e-5 4.4816619973069515e-8
18.93687707641196 0.2425628737745888 9.516836745404325e-5 4.13328956960634e-8
18.970099667774086 0.2329462317451255 9.773983705437664e-5 3.776696080045301e-8
19.003322259136212 0.22310226829137253 9.977750054610522e-5 3.4379536057496754e-8
19.036544850498338 0.21312457561111045 0.0001012773819894812 3.148765340053618e-8
19.069767441860463 0.2031181220563071 0.0001022397635171683 2.94446956506986e-8
19.102990033222593 0.19319833880337264 0.00010266903063706541 2.856487428788696e-8
19.13621262458472 0.18348924386880877 0.00010257348988492594 2.8999175813973394e-8
19.169435215946844 0.17412024724718886 0.00010196516283444683 3.065608273073613e-8
19.20265780730897 0.165221253932933 0.00010085955999836828 3.3253783889593654e-8
19.235880398671096 0.15691575308034308 9.927543772087131e-5 3.6447347548634434e-8
19.269102990033222 0.14931183252678337 9.723454082903393e-5 3.992210884454185e-8
19.302325581395348 0.14249155634180347 9.476133348803822e-5 4.342538474155327e-8
19.335548172757473 0.13649986859774804 9.188272048976953e-5 4.6763697107087755e-8
19.3687707641196 0.13133493978895794 8.862776105019621e-5 4.979042289878516e-8
19.40199335548173 0.12694226153222304 8.502737706617188e-5 5.239422356362078e-8
19.435215946843854 0.12321441175825007 8.111405778061876e-5 5.449056434200259e-8
19.46843853820598 0.11999716483340829 7.692156276344749e-5 5.60159842417981e-8
19.501661129568106 0.11710094928419137 7.248462519727101e-5 5.69243055891397e-8
19.53488372093023 0.11431533039819287 6.783865747410214e-5 5.718409560285059e-8
19.56810631229236 0.11142379057147948 6.301946121153094e-5 5.6776912141152487e-8
19.601328903654487 0.10821660613028444 5.8062943840175084e-5 5.5696019952764133e-8
19.634551495016613 0.10450062411769427 5.3004843953914724e-5 5.394538476251742e-8
19.66777408637874 0.10010570709571803 4.7880467637747437e-5 5.1538829903275456e-8
19.700996677740864 0.09488824498653342 4.272443795341493e-5 4.849926877769695e-8
19.73421926910299 0.08873239800086549 3.757045968570334e-5 4.4857979281152794e-8
19.76744186046512 0.08154974396798348 3.24511013200428e-5 4.065388524986113e-8
19.800664451827245 0.07327788853096491 2.739759605094626e-5 3.5932829904655067e-8
19.83388704318937 0.06387845126903648 2.2439663342590536e-5 3.0746834060616004e-8
19.867109634551497 0.05333471231844629 1.7605352310494467e-5 2.5153338817672554e-8
19.900332225913623 0.04164910763831256 1.2920907811029715e-5 1.9214430084784902e-8
19.93355481727575 0.028840695320321248 8.410659765460552e-6 1.2996058830869009e-8
19.966777408637874 0.014942673019258737 4.096935823695388e-6 6.56732549827389e-9
20.000000000000004 8.267550421086019e-11 8.267552853367505e-11 8.267552881700754e-11
20.03322259136213 0.015932839599019994 3.862004153658421e-6 6.637026411220367e-9
20.066445182724255 0.03279390712118045 7.47304495540197e-6 1.3265181205875088e-8
20.09966777408638 0.050515696445793956 1.081923355291802e-5 1.9813797727721692e-8
20.132890365448507 0.0690268276837214 1.3888792914731722e-5 2.6210540894545994e-8
20.166112956810633 0.08825354307692902 1.6672029089979326e-5 3.2384835709790825e-8
20.19933554817276 0.10812100572297352 1.9161286443529007e-5 3.826848533110079e-8
20.232558139534884 0.1285544060445075 2.135089235637584e-5 4.3796330330551104e-8
20.26578073089701 0.14947988452974884 2.3237093955506527e-5 4.8906873471019906e-8
20.299003322259136 0.17082528212901932 2.4817989398975458e-5 5.354286175787256e-8
20.332225913621265 0.19252073180002932 2.6093456098796076e-5 5.7651819436875015e-8
20.36544850498339 0.2144991060784508 2.70650780357805e-5 6.118653318794608e-8
20.398671096345517 0.2366963362713606 2.7736074021207844e-5 6.410548112242226e-8
20.431893687707642 0.25905161901371504 2.8111228380348113e-5 6.637321400049168e-8
20.46511627906977 0.28150752559127434 2.8196825119972546e-5 6.796067978593593e-8
20.498338870431894 0.3040100287203527 2.800058620273833e-5 6.884550462491048e-8
20.53156146179402 0.32650846048603355 2.7531614061385234e-5 6.901222837992873e-8
20.564784053156146 0.3489554139679804 2.6800338060574798e-5 6.845250753789347e-8
20.59800664451827 0.37130659980665354 2.5818464201435096e-5 6.716529946120848e-8
20.6312292358804 0.3935206676496179 2.4598926946094406e-5 6.515705522727986e-8
20.664451827242527 0.41555900112033206 2.3155841805041717e-5 6.244196637813317e-8
20.697674418604652 0.4373854937109202 2.1504457041619363e-5 5.904234335702929e-8
20.730897009966778 0.458966311844161 1.9661102738504343e-5 5.4989292184511156e-8
20.764119601328904 0.4802696502974674 1.7643135425014935e-5 5.032399048641316e-8
20.79734219269103 0.5012654842434087 1.5468876499071248e-5 4.510027492367844e-8
20.830564784053156 0.521925321341988 1.3157542811875456e-5 3.9390168471195605e-8
20.86378737541528 0.5422219566192918 1.0729168013997861e-5 3.329666380087807e-8
20.897009966777407 0.5621292322814437 8.204513606004318e-6 2.698638941557185e-8
20.930232558139537 0.5816218041367877 5.604969210604016e-6 2.0783605367741176e-8
20.963455149501662 0.6006749159256073 2.9524446277421373e-6 1.546218443214207e-8
20.996677740863788 0.6192641825783349 2.6949260727046815e-7 1.2881045184738194e-8
21.029900332225914 0.6373653832327535 2.4222228722401324e-6 1.500110339354871e-8
21.06312292358804 0.6549542647311788 5.099057948277313e-6 2.0606332230893792e-8
21.096345514950166 0.6720063562837817 7.73876591018842e-6 2.7714346807691698e-8
21.12956810631229 0.6884967960185047 1.0318924772034434e-5 3.540771983576405e-8
21.162790697674417 0.7044001702367616 1.2817495474117661e-5 4.3295520305314606e-8
21.196013289036546 0.7196903663528141 1.5212987829860135e-5 5.1168876082267076e-8
21.229235880398672 0.7343404407100405 1.748463380035236e-5 5.888738609317306e-8
21.262458471760798 0.7483225027353263 1.9612560572716485e-5 6.634041691552948e-8
21.295681063122924 0.76160761721004 2.1577960398728173e-5 7.343241774563206e-8
21.32890365448505 0.7741657267979851 2.3363254578452974e-5 8.007685780829145e-8
21.36212624584718 0.7859655973718186 2.4952249056933694e-5 8.619364583789977e-8
21.395348837209305 0.7969747891123333 2.6330279239884637e-5 9.170808378092522e-8
21.42857142857143 0.8071596568096508 2.7484341836413745e-5 9.655056411638263e-8
21.461794019933556 0.8164853832584766 2.840321168383599e-5 1.006566359060303e-7
21.495016611295682 0.8249160500929982 2.9077541809970654e-5 1.0396727325987761e-7
21.528239202657808 0.8324147508277694 2.949994524778797e-5 1.0642924337361987e-7
21.561461794019937 0.8389437512288541 2.966505745758224e-5 1.0799552516945275e-7
21.594684385382063 0.8444647023975607 2.956957853571513e-5 1.0862574880142635e-7
21.62790697674419 0.8489389120614319 2.9212294703101387e-5 1.082866281261593e-7
21.661129568106315 0.8523276794793123 2.859407897891695e-5 1.0695238012930267e-7
21.69435215946844 0.854592699016056 2.771787125964159e-5 1.0460511048197058e-7
21.727574750830566 0.8556965367563016 2.6588638325969658e-5 1.0123516334948044e-7
21.760797342192692 0.855603183428523 2.5213314698638074e-5 9.684142062901078e-8
21.794019933554818 0.8542786853201065 2.3600725502729014e-5 9.143154777960602e-8
21.827242524916944 0.8516918527041484 2.176149278675736e-5 8.50221767322878e-8
21.860465116279073 0.8478150425013222 1.9707926956628913e-5 7.763902137078115e-8
21.8936877076412 0.842625008417937 1.745390525047339e-5 6.931691772337158e-8
21.926910299003325 0.8361038076178458 1.5014739216749352e-5 6.0099785099946e-8
21.96013289036545 0.8282397481319008 1.2407033421321834e-5 5.004050606433355e-8
21.993355481727576 0.8190283557756108 9.64853752284086e-6 3.9200718027026834e-8
22.026578073089702 0.8084733335041562 6.757994014333361e-6 2.7650520203153593e-8
22.059800664451828 0.7965874801449419 3.7549838041621964e-6 1.5468118418400356e-8
22.093023255813954 0.7833935296753111 6.59771813128016e-7 2.74034233099004e-9
22.12624584717608 0.7689248671235123 2.506845411744767e-6 1.0444528586171605e-8
22.15946843853821 0.753226073326627 5.723688077869042e-6 2.398189811528161e-8
22.192691029900335 0.7363532488136664 8.969335998099938e-6 3.776947505209708e-8
22.22591362126246 0.7183740676606187 1.2222264212533289e-5 5.169768192906788e-8
22.259136212624586 0.6993675159261451 1.546097029238968e-5 6.565319777056003e-8
22.292358803986712 0.6794232767589695 1.8664092251746413e-5 7.951984171937097e-8
22.325581395348838 0.6586407358197641 2.181051642966988e-5 9.317960157926826e-8
22.358803986710964 0.6371275963475733 2.487947488591215e-5 1.0651372674787635e-7
22.39202657807309 0.6149981127198211 2.7850632204406406e-5 1.1940385909026316e-7
22.425249169435215 0.5923709739620874 3.070416187777018e-5 1.3173320124804637e-7
22.45847176079734 0.5693668931372259 3.342081267669461e-5 1.4338769731268928e-7
22.49169435215947 0.5461059831925965 3.5981965739681475e-5 1.5425722223984668e-7
22.524916943521596 0.5227050225782196 3.836968324539808e-5 1.6423675935285089e-7
22.558139534883722 0.49927473241294956 4.0566749822200916e-5 1.7322755769428625e-7
22.591362126245848 0.47591719876357724 4.255670792540122e-5 1.8113824684336446e-7
22.624584717607974 0.4527235765315373 4.4323888578887895e-5 1.8788590476547285e-7
22.6578073089701 0.42977220388996956 4.585343893700396e-5 1.9339705474362076e-7
22.691029900332225 0.4071272374570463 4.7131348100392444e-5 1.9760858437574806e-7
22.72425249169435 0.38483788891246645 4.814447265928482e-5 2.0046856915954344e-7
22.757475083056477 0.3629383054343258 4.8880563300708304e-5 2.0193699079301316e-7
22.790697674418606 0.3414480923985964 4.932829372441145e-5 2.0198633768745583e-7
22.823920265780732 0.3203734315859408 4.947729294100626e-5 2.0060207822934447e-7
22.857142857142858 0.2997087065758426 4.93181818050207e-5 1.9778299678267584e-7
22.890365448504983 0.27943851377657264 4.884261442064866e-5 1.9354138793693583e-7
22.92358803986711 0.25953991634639434 4.804332478949963e-5 1.8790310166155593e-7
22.956810631229235 0.23998479115005983 4.6914178789628e-5 1.809074363571728e-7
22.990033222591364 0.2207421258957317 4.545023127697692e-5 1.7260687989139708e-7
23.02325581395349 0.20178014278825057 4.3647787848123584e-5 1.630666970796494e-7
23.056478405315616 0.18306815299370796 4.15044704837385e-5 1.5236436815562982e-7
23.089700996677742 0.16457807873432098 3.901928605389099e-5 1.405888826742272e-7
23.122923588039868 0.14628561272148727 3.619269642493125e-5 1.278398955680395e-7
23.156146179401993 0.12817101435812836 3.302668868206999e-5 1.142267536161204e-7
23.189368770764123 0.11021956625417986 2.952484384170673e-5 9.986740261533522e-8
23.22259136212625 0.09242173187497396 2.5692402246737815e-5 8.488719074129994e-8
23.255813953488374 0.07477306545963228 2.153632379095346e-5 6.941757823320315e-8
23.2890365448505 0.05727392941803652 1.7065341040252303e-5 5.359476971551699e-8
23.322259136212626 0.03992907346015853 1.2290003353113003e-5 3.755828996784107e-8
23.35548172757475 0.022747125147377045 7.222710101921985e-6 2.144952614708099e-8
23.38870431893688 0.0057400347590828744 1.8777312476008246e-6 5.410515540206964e-9
23.421926910299003 0.011077490477303524 3.7287864198515525e-6 1.041985925234353e-8
23.455149501661133 0.02768853572225413 9.578828776158262e-6 2.5901357220884758e-8
23.488372093023255 0.04407449182638463 1.5652540963207374e-5 4.09013879107563e-8
23.521594684385384 0.06021551957632457 2.1928272003816024e-5 5.52916096741932e-8
23.554817275747514 0.07609095735823744 2.8382638260200324e-5 6.895067569169332e-8
23.588039867109636 0.09167966909320133 3.4990606181214256e-5 8.176543003934977e-8
23.621262458471765 0.10696033262463964 4.1725594476041e-5 9.363208630233266e-8
23.654485049833887 0.12191167113061717 4.855959561173574e-5 1.044573105000103e-7
23.687707641196017 0.1365126317409081 5.546331609944932e-5 1.1415918879627188e-7
23.72093023255814 0.15074251651282428 6.240633482918509e-5 1.2266806957616318e-7
23.75415282392027 0.16458107140541897 6.935727830231286e-5 1.2992728027541293e-7
23.78737541528239 0.17800853901651625 7.628401140110684e-5 1.358937071875761e-7
23.82059800664452 0.19100568071936205 8.315384199156222e-5 1.405382486974869e-7
23.85382059800665 0.20355377354372903 8.993373739838212e-5 1.4384613543670474e-7
23.88704318936877 0.2156345867595622 9.65905506143427e-5 1.4581713540764308e-7
23.9202657807309 0.22723034269277104 0.00010309125386155124 1.464656564456558e-7
23.953488372093023 0.23832366587179166 0.00010940317695062667 1.4582076618229305e-7
23.986710963455153 0.24889752419827468 0.00011549424781637456 1.4392616917860364e-7
24.019933554817275 0.25893516547469503 0.00012133323247809359 1.4084018736583734e-7
24.053156146179404 0.2684200523185397 0.00012688997163964693 1.3663581488147214e-7
24.086378737541526 0.27733579825412047 0.00013213561119868638 1.3140095636277516e-7
24.119601328903656 0.28566610760279315 0.0001370428238926956 1.2523900447240112e-7
24.152823920265778 0.29339472169073366 0.00014158601956253125 1.1826999453223433e-7
24.186046511627907 0.3005053738592898 0.00014574154145329562 1.1063269878444254e-7
24.219269102990037 0.30698175579233544 0.00014948784634388678 1.0248820889886391e-7
24.25249169435216 0.3128074977628969 0.0001528056664203456 9.402580138130088e-8
24.28571428571429 0.31796616553984025 0.00015567815106313167 8.547214294055201e-8
24.31893687707641 0.3224412768744627 0.00015809098707850365 7.71048150831297e-8
24.35215946843854 0.32621634069308075 0.00016003249609854912 6.926966364361934e-8
24.385382059800662 0.3292749223373118 0.00016149370838839666 6.23957568296987e-8
24.41860465116279 0.3316007383959362 0.00016246841242876774 5.69873256246459e-8
24.451827242524917 0.33317778483165167 0.00016295318021009207 5.355224892837588e-8
24.485049833887043 0.33399050218563825 0.0001629473683486854 5.243969367743659e-8
24.518272425249172 0.3340239815973367 0.00016245309563206616 5.366107564432237e-8
24.551495016611295 0.3332642151511647 0.0001614751978328804 5.686170066356343e-8
24.584717607973424 0.3316983935924655 0.00016002116098025657 6.148210131628794e-8
24.61794019933555 0.32931525366999387 0.00015810103457667048 6.695258694952928e-8
24.651162790697676 0.3261054761852673 0.00015572732645317792 7.279707237850272e-8
24.6843853820598 0.3220621341841995 0.0001529148812258736 7.865219213616163e-8
24.717607973421927 0.31718118854643745 0.0001496807443849543 8.425001219006655e-8
24.750830564784053 0.3114620254662079 0.00014604401430772743 8.939460934781944e-8
24.784053156146182 0.30490802696453223 0.00014202568436241607 9.394285955284803e-8
24.817275747508308 0.29752716167107707 0.00013764847745947293 9.779081670277376e-8
24.850498338870434 0.28933257878439506 0.00013293667524597134 1.0086451659005003e-7
24.88372093023256 0.28034318357871735 0.0001279159440923526 1.0311381775093292e-7
24.916943521594686 0.27058416840245725 0.0001226131598811865 1.0450820715356649e-7
24.95016611295681 0.26008746925537884 0.00011705623340980586 1.0503384608859918e-7
24.983388704318937 0.2488921152929409 0.00011127393802437865 1.0469139314803557e-7
25.016611295681066 0.23704443761487412 0.00010529574082282569 1.034943054437785e-7
25.04983388704319 0.22459810508692568 9.915163853835759e-5 1.0146743558251043e-7
25.083056478405318 0.211613959269875 9.287199889131408e-5 9.864580510199869e-8
25.116279069767444 0.1981596281337035 8.648740797010084e-5 9.50734813119026e-8
25.14950166112957 0.18430890912711512 8.002852386580528e-5 9.080251395863345e-8
25.1827242524917 0.17014092591679342 7.352593662919614e-5 8.589190247997031e-8
25.21594684385382 0.15573907875536444 6.701003425379157e-5 8.040657982369971e-8
25.24916943521595 0.1411898245349753 6.0510874347646275e-5 7.441640612754631e-8
25.282392026578073 0.12658133731465276 5.4058060910019436e-5 6.79951687968997e-8
25.315614617940202 0.11200211151757755 4.768062552955435e-5 6.12195898446739e-8
25.348837209302324 0.09753957630943084 4.140691234035758e-5 5.4168349400762635e-8
25.382059800664454 0.08327878965903282 3.526446595574759e-5 4.692112259434894e-8
25.415282392026583 0.06930127385494932 2.9279921752762153e-5 3.955764368030986e-8
25.448504983388705 0.05568404141527702 2.3478897882553113e-5 3.21568002179347e-8
25.481727574750835 0.04249884295997756 1.788588859740227e-5 2.4795765432279195e-8
25.514950166112957 0.02981164901373793 1.2524158547424324e-5 1.754918019250808e-8
25.548172757475086 0.01768235847904942 7.41563800642707e-6 1.0488397830740808e-8
25.58139534883721 0.006164710092833228 2.5808191246515164e-6 3.680988801923079e-9
25.614617940199338 0.004693638629772827 1.961346471871566e-6 2.8126466368890897e-9
25.64784053156146 0.014850906736794768 6.193548110165714e-6 8.931189214228676e-9
25.68106312292359 0.024270902032293536 1.0100213858844765e-5 1.4625558812131733e-8
25.71428571428572 0.03292268887950473 1.3667604569502242e-5 1.984992616793607e-8
25.74750830564784 0.040780243385225 1.688390315499291e-5 2.4565371399404507e-8
25.78073089700997 0.047822119179085416 1.9739297732668e-5 2.8739807263708772e-8
25.813953488372093 0.05403113835864127 2.222605730595457e-5 3.234813768715386e-8
25.847176079734222 0.05939411457647155 2.4338598503159206e-5 3.53723488749508e-8
25.880398671096344 0.0639016093819523 2.6073541924252732e-5 3.780151862916876e-8
25.913621262458474 0.06754771904220741 2.7429756647417306e-5 3.9631745712808264e-8
25.946843853820596 0.0703298870487146 2.8408391507732937e-5 4.086599315929555e-8
25.980066445182725 0.07224873703923491 2.9012891903235515e-5 4.151385926680146e-8
26.013289036544855 0.07330792150195342 2.924900094205585e-5 4.1591268369435085e-8
26.046511627906977 0.07351398295508063 2.9124744046575356e-5 4.1120094524324515e-8
26.079734219269106 0.07287622595236316 2.8650396192826347e-5 4.012771832265784e-8
26.11295681063123 0.07140659999262387 2.7838431301075407e-5 3.8646525083217585e-8
26.146179401993358 0.06911959504766144 2.67034534789244e-5 3.6713349617246906e-8
26.17940199335548 0.06603215288939718 2.526211007630418e-5 3.4368875814169205e-8
26.21262458471761 0.062163598673171734 2.3532986797705643e-5 3.1656996312990296e-8
26.245847176079735 0.05753559832851071 2.153648532593866e-5 2.8624143753254718e-8
26.27906976744186 0.0521721482340679 1.929468424020447e-5 2.5318600256179597e-8
26.31229235880399 0.046099604404034746 1.6831184141962975e-5 2.1789790854537852e-8
26.345514950166113 0.0393467589481527 1.4170938263158008e-5 1.8087578447336976e-8
26.378737541528242 0.031944971798408266 1.1340069890860836e-5 1.4261559351676951e-8
26.411960132890368 0.023928365481525028 8.365678256894771e-6 1.0360381437779174e-8
26.445182724252494 0.01533408986257848 5.275634620304074e-6 6.4311002681738516e-9
26.47840531561462 0.00620266205144387 2.0983703983614697e-6 2.518766217006656e-9
26.511627906976745 0.0034216162196959335 1.1373406322691692e-6 1.3376677963669604e-9
26.54485049833887 0.013490165743420884 4.4026040497063736e-6 5.093790190783597e-9
26.578073089701 0.02394956945974187 7.668628350306572e-6 8.71898479251132e-9
26.611295681063122 0.03474096024901069 1.0906948204034753e-5 1.2181955710162318e-8
26.644518272425252 0.045799382097754505 1.4089645405119446e-5 1.5456680246896417e-8
26.677740863787378 0.05705316085482102 1.7189565486553526e-5 1.8521937951287832e-8
26.710963455149503 0.06842333275379418 2.0180528037841754e-5 2.136138359940586e-8
26.74418604651163 0.0798231908556622 2.3037528955054043e-5 2.3963537520204573e-8
26.777408637873755 0.09115802025446235 2.5736932893496697e-5 2.6321658838842548e-8
26.810631229235884 0.10232510062459148 2.8256654408203616e-5 2.8433491170060322e-8
26.843853820598007 0.11321405755507624 3.057632639254557e-5 3.030087601577489e-8
26.877076411960136 0.12370764013256723 3.267745463131386e-5 3.192923291152002e-8
26.910299003322258 0.13368298963192657 3.454355746413788e-5 3.332691442712956e-8
26.943521594684388 0.1430134417429943 3.6160289699288436e-5 3.4504446126374694e-8
26.976744186046517 0.15157087223900162 3.7515550190184755e-5 3.547367843037513e-8
27.00996677740864 0.15922855440477926 3.859957253639989e-5 3.624688137645345e-8
27.04318936877077 0.16586444844962733 3.9404998640688526e-5 3.683582776972308e-8
27.07641196013289 0.1713647926497791 3.992693491874439e-5 3.725091686440487e-8
27.10963455149502 0.17562781853102094 4.016299105636893e-5 3.750039807761308e-8
27.142857142857142 0.17856737419800567 4.011330137636265e-5 3.758975336590851e-8
27.17607973421927 0.1801162170426226 3.978052879221828e-5 3.752128450164022e-8
27.209302325581394 0.18022873452959134 3.916985146550782e-5 3.7293949262100194e-8
27.242524916943523 0.17888287249520834 3.8288932193100486e-5 3.6903456924251074e-8
27.275747508305653 0.17608109450252493 3.714787051552685e-5 3.634262193293264e-8
27.308970099667775 0.171850260211264 3.575913750035898e-5 3.560194769062434e-8
27.342192691029904 0.166240389447274 3.4137493025239356e-5 3.4670395431639634e-8
27.375415282392026 0.15932236353948162 3.229988532762109e-5 3.353628472963675e-8
27.408637873754156 0.15118469740616938 3.02653324701638e-5 3.218826027652986e-8
27.441860465116278 0.1419295860811571 2.805478531707672e-5 3.061627115262748e-8
27.475083056478407 0.1316684807794245 2.569097154883604e-5 2.881250622498552e-8
27.50830564784053 0.12051747765776585 2.319822024411208e-5 2.6772243192789382e-8
27.54152823920266 0.10859280551871825 2.0602266610286718e-5 2.4494577529744576e-8
27.57475083056479 0.09600667806385642 1.793003652641436e-5 2.1983009045198646e-8
27.60797342192691 0.08286373548372523 1.5209410775703135e-5 1.9245868365664325e-8
27.64119601328904 0.06925824433329932 1.2468969078656815e-5 1.629657763289637e-8
27.674418604651162 0.05527215976718287 9.737714410868291e-6 1.3153740261605942e-8
27.70764119601329 0.04097408643384983 7.044778470487194e-6 9.841065384757605e-9
27.740863787375414 0.026419109426950912 4.419109715182343e-6 6.38713991687219e-9
27.774086378737543 0.011649409702643212 1.8891459089087155e-6 2.825188640527941e-9
27.807308970099665 0.0033044666804637776 5.175262382116329e-7 8.118415906368276e-10
27.840531561461795 0.018421846488803795 2.774521064203052e-6 4.4749493500929585e-9
27.873754152823924 0.03368984972775218 4.857009789791263e-6 8.128884190476548e-9
27.906976744186046 0.049101166441914694 6.742077460953824e-6 1.1728123699871908e-8
27.940199335548176 0.06465184845379275 8.409075977385831e-6 1.522845714544491e-8
27.973421926910298 0.08033924844343864 9.839967380222502e-6 1.858657033399079e-8
28.006644518272427 0.09616020580274398 1.1019651220934744e-5 2.1761215857950995e-8
28.039867109634553 0.1121095431536841 1.1936269461696619e-5 2.4714478674495402e-8
28.07308970099668 0.12817890320128533 1.2581482131676078e-5 2.7413071866212173e-8
28.106312292358805 0.14435592576592018 1.2950706936904748e-5 2.9829630740988026e-8
28.13953488372093 0.1606237413612938 1.3043316131754728e-5 3.194395837315484e-8
28.17275747508306 0.17696074135338805 1.2862784232723987e-5 3.374417848384321e-8
28.205980066445186 0.19334057535473614 1.2416780683449773e-5 3.5227721952642765e-8
28.23920265780731 0.2097323231633735 1.1717202209827431e-5 3.640206263508707e-8
28.272425249169437 0.22610078993327964 1.0780140428805776e-5 3.728507763365013e-8
28.305647840531563 0.24240687793618998 9.625781279032273e-6 3.790487417268886e-8
28.33887043189369 0.2586079949136888 8.278233982503443e-6 3.829889204619479e-8
28.372093023255818 0.2746584665207434 6.765288647758413e-6 3.85120634728274e-8
28.40531561461794 0.29050992790173097 5.11810387667014e-6 3.859385129776413e-8
28.43853820598007 0.3061116764671916 3.370832961152558e-6 3.859408631540432e-8
28.471760797342196 0.3214109741411787 1.5602683787685274e-6 3.855776617647099e-8
28.50498338870432 0.3363532925986436 2.7852225662424344e-7 3.851930697979873e-8
28.538205980066447 0.3508824993162664 2.0965766753673312e-6 3.8497095589588563e-8
28.571428571428573 0.36494098571123307 3.8606636051516555e-6 3.848939020592372e-8
28.604651162790702 0.3784697413831336 5.527754965914696e-6 3.847249956077829e-8
28.637873754152825 0.39140838066877837 7.057429572775113e-6 3.8401707425129666e-8
28.671096345514954 0.40369512953819375 8.410712825132079e-6 3.821477394795826e-8
28.704318936877076 0.4152667824658731 9.550822454326779e-6 3.783731300129377e-8
28.737541528239205 0.4260586404568486 1.0443975968682301e-5 3.7189118722724074e-8
28.770764119601335 0.4360044430299021 1.1060218519577212e-5 3.619060831851085e-8
28.803986710963457 0.4450363087832227 1.1374259486850779e-5 3.476880420507459e-8
28.837209302325586 0.4530847012962699 1.1366309120091973e-5 3.286257256216053e-8
28.87043189368771 0.46007843964263384 1.102290650677156e-5 3.04270269332123e-8
28.903654485049838 0.4659447757646491 1.0337729143622416e-5 2.743711743713803e-8
28.93687707641196 0.47060956442155794 9.312372667620536e-6 2.3890447841066597e-8
28.97009966777409 0.47399755535352145 7.957086675017294e-6 1.980934824429269e-8
29.003322259136212 0.4760328416229634 6.2914491184029184e-6 1.524219409060602e-8
29.03654485049834 0.47663950262993054 4.344957225154027e-6 1.026393964136996e-8
29.069767441860463 0.4757424847508019 2.1575072523217774e-6 4.9758502087908334e-9
29.102990033222593 0.4732687664509372 2.2027128761460947e-7 5.00452769128107e-10
29.136212624584722 0.4691488573840037 2.72686891216297e-6 6.004272663995156e-9
29.169435215946844 0.46331868145318095 5.289987681539832e-6 1.1378609658078e-8
29.202657807308974 0.4557218907896469 7.826930119602043e-6 1.643773386457155e-8
29.235880398671096 0.4463126494675226 1.024535432561772e-5 2.0990307628969314e-8
29.269102990033225 0.4350589105401847 1.244447212462829e-5 2.484333866023146e-8
29.302325581395348 0.4219461853958518 1.4316774624130046e-5 2.7810341262630273e-8
29.335548172757477 0.4069817681311714 1.5750374879042705e-5 2.9720575424405946e-8
29.3687707641196 0.39019932747255176 1.6632059963853547e-5 3.042911503979571e-8
29.40199335548173 0.3716637132408891 1.6851143826524226e-5 2.982744205772579e-8
29.435215946843858 0.35147574323178893 1.6304207175424824e-5 2.7854119995049633e-8
29.46843853820598 0.3297766414015979 1.4900800758240245e-5 2.4504964955972917e-8
29.50166112956811 0.30675169367617505 1.2570174132510245e-5 1.984194963433733e-8
29.53488372093023 0.2826325805045532 9.26907347656825e-6 1.3999886226412247e-8
29.56810631229236 0.25769774443704674 4.990631314142551e-6 7.189734621152163e-9
29.601328903654483 0.23227006543569706 2.256493831222363e-7 3.0985842659024616e-10
29.634551495016613 0.206711051532562 6.2828296152463305e-6 8.127602524726153e-9
29.66777408637874 0.18141070492790728 1.3014404298302977e-5 1.587955496395389e-8
29.700996677740864 0.15677218122324157 2.017110730655069e-5 2.3132274313035253e-8
29.734219269102994 0.1331903124738528 2.7406601250842033e-5 2.9467936671573694e-8
29.767441860465116 0.11102305615991971 3.426190024973199e-5 3.451972770972116e-8
29.800664451827245 0.09055518716073052 4.014820089897778e-5 3.800848703755189e-8
29.83388704318937 0.07195470939894431 4.4327522172335974e-5 3.974935543131506e-8
29.867109634551497 0.05522576139266536 4.589014214321853e-5 3.957971988143053e-8
29.900332225913623 0.04016843304110794 4.372721873457579e-5 3.714007043518606e-8
29.93355481727575 0.026364392566241936 3.6496126296178333e-5 3.1459023624859204e-8
29.966777408637874 0.01320955222309266 2.257483734957115e-5 2.038354023622534e-8
30.000000000000004 6.98488910088498e-11 6.984889025712686e-11 6.984889113790624e-11


==> data/fig4-bars/lcork-bar-data-beTSSi_mod2_res16_25.97-64.93_1.0e-5-1.0e-5_0.01-0.01-0.0001.csv <==
CMA,Slice,Solve,Greedy,Orth,Total
79.35529672,194.030447992,1431.670407378,40.978357678,0.073204906,1746.207778509
79.35529672,194.030447992,1431.670407378,40.978357678,0.073204906,1746.207778509


==> data/fig4-bars/rcork-bar-data-beTSSi_mod2_res16_25.97-64.93_1.0e-5-1.0e-5_0.01-0.01-0.0001.csv <==
CMA,Slice,Solve,Greedy,Orth,Total
105.149341275,251.812411846,1475.400239387,51.40998935,0.116107903,1880.960301678
105.149341275,251.812411846,1475.400239387,51.40998935,0.116107903,1880.960301678


==> data/fig5-comparison/htensor-data_beTSSi_mod2_res16-26.0-64.9-1.0e-5-rhs.csv <==
nbsolvesamples,buildtime,solvetime,totaltime
10.0,11543.012303185,334.392423761,11877.404726946
20.0,11543.012303185,675.330802836,12218.343106021
40.0,11543.012303185,1262.245907541,12805.258210726
50.0,11543.012303185,1520.055473344,13063.067776529
60.0,11543.012303185,1804.169795046,13347.182098231
70.0,11543.012303185,2060.361308226,13603.373611411
80.0,11543.012303185,2312.823359257,13855.835662442
100.0,11543.012303185,2922.429201879,14465.441505064


==> data/fig5-comparison/lcork-comparison-data-beTSSi_mod2_res16_26.0-64.9_1.0e-5-1.0e-5_0.01-0.01-0.0001.csv <==
nbsolvesamples,buildtime,corktime,solvetime,totaltime
10.0,11543.012303185,1746.207778509,0.0063506705600000005,13289.22643236456
20.0,11543.012303185,1746.207778509,0.012678559984999999,13289.232760253984
40.0,11543.012303185,1746.207778509,0.025302438435,13289.245384132435
50.0,11543.012303185,1746.207778509,0.03163173657,13289.25171343057
60.0,11543.012303185,1746.207778509,0.03776560375,13289.257847297751
70.0,11543.012303185,1746.207778509,0.0448151089,13289.2648968029
80.0,11543.012303185,1746.207778509,0.054444506595,13289.274526200596
100.0,11543.012303185,1746.207778509,0.063964111805,13289.284045805805


==> data/fig5-comparison/naive-data_beTSSi_mod2_res16-26.0-64.9-1.0e-5.csv <==
nbsolvesamples,totaltime
10.0,2468.169507281
20.0,4934.577647193
40.0,9908.279023826
50.0,12130.613337317
60.0,16267.96180538
70.0,17429.27232726
80.0,20194.550452642
100.0,24414.373726889


==> data/fig5-comparison/rcork-comparison-data-beTSSi_mod2_res16_26.0-64.9_1.0e-5-1.0e-5_0.01-0.01-0.0001.csv <==
nbsolvesamples,buildtime,corktime,solvetime,totaltime
10.0,11543.012303185,1880.960301678,0.007498159375,13423.980103022375
20.0,11543.012303185,1880.960301678,0.014447658895,13423.987052521896
40.0,11543.012303185,1880.960301678,0.029142532674999996,13424.001747395676
50.0,11543.012303185,1880.960301678,0.036296488195,13424.008901351195
60.0,11543.012303185,1880.960301678,0.043588943625,13424.016193806625
70.0,11543.012303185,1880.960301678,0.050529972195,13424.023134835195
80.0,11543.012303185,1880.960301678,0.060636521065,13424.033241384064
100.0,11543.012303185,1880.960301678,0.07181227442500002,13424.044417137426


==> data/tab3-timings/indented-cube-5_timing-ratios.csv <==
tol;intervals;Memm;Memd;Buildm;Buildd;MVm;MVd
\midrule $10^{-3}$;$[10,20]$;2.8908252301434176;0.1523909504237424;13.847387583042575;1.0891850424936944;2.6816520840188858;0.050428565544255566
;$[20,30]$;2.781137298718223;0.14769375966670895;13.226605732151537;0.67341798318086;2.6748565318064594;0.21554539899924263
;$[30,40]$;2.708583782665048;0.14035262341197097;13.202667798096325;0.792572314733631;2.5568824180758027;0.09435680918097322
;$[10,30]$;3.4272464205704782;0.36242067468509687;24.042979549907102;3.1121390311241264;2.83103683113975;0.1749592561710478
\midrule $10^{-5}$;$[10,20]$;2.892202624849003;0.15016708119269007;12.665633413394136;0.9833488672418316;2.7751326013233526;0.294328426875766
;$[20,30]$;2.803272443448865;0.15265299645158947;12.049359743084512;0.6915592952944642;2.683587853659464;0.010818979164454401
;$[30,40]$;2.736707802114198;0.14159473536733902;12.056710106471757;0.7074532379224507;2.70431422524128;0.25866246213654387
;$[10,30]$;3.361662436506784;0.3573497610643033;20.72943951108558;2.796043625640852;3.159930975669237;0.3478420367370312
\midrule $10^{-7}$;$[10,20]$;3.0153643477260674;0.1446166960265125;10.748089249335369;0.4110878879897779;3.072914888878702;0.0019854465180046965
;$[20,30]$;2.938659835018291;0.15406710578704708;10.54107357958013;0.6783070403325304;3.067009826184334;0.32679069756839585
;$[30,40]$;2.877598144627205;0.14487344155334192;10.350669640811123;0.5871502954220915;2.9703702951496753;0.03446560944411159
;$[10,30]$;3.536052269148376;0.35475286061755806;16.825438238000967;1.7251693180111545;3.4748404265479906;0.37248387907565306

